A new Input Convex Neural Network with application to options pricing

We introduce a new class of neural networks designed to be convex functions of their inputs, leveraging the principle that any convex function can be represented as the supremum of the affine functions it dominates. These neural networks, inherently convex with respect to their inputs, are particularly well-suited for approximating the prices of options with convex payoffs. We detail the architecture of this, and establish theoretical convergence bounds that validate its approximation capabilities. We also introduce a \emph{scrambling} phase to improve the training of these networks. Finally, we demonstrate numerically the effectiveness of these networks in estimating prices for three types of options with convex payoffs: Basket, Bermudan, and Swing options.

==> data/1d_convex_func.csv <==
obs,f
-7.5,46.25553084
-7,39.00911882
-6.5,32.26503439
-6,26.02478752
-5.5,20.29086771
-5,15.06737947
-4.5,10.36108997
-4,6.183156389
-3.5,2.551973834
-3,-0.502129316
-2.5,-2.929150014
-2,-4.646647168
-1.5,-5.518698399
-1,-5.321205588
-0.5,-3.684693403
0,0
0.5,5.25
1,11
1.5,17.25
2,24
2.5,31.25
3,39
3.5,47.25
4,56
4.5,65.25
5,75
5.5,85.25
6,96
6.5,107.25
7,119
7.5,131.25


==> data/1d_convex_func_sim.csv <==
obs,f,g,noise,noise_1
-7.5,46.25553084,45.60266909,-0.652861754,1.885465761
-7.49,46.10568643,44.25630972,-1.84937671,-1.21055965
-7.48,45.95604257,45.78330678,-0.17273579,-2.506962583
-7.47,45.80659928,48.1064018,2.299802516,-1.948055361
-7.46,45.65735656,44.7290503,-0.928306258,-1.043741431
-7.45,45.50831442,46.87216221,1.363847789,3.61735607
-7.44,45.35947285,48.51504413,3.155571276,0.468841533
-7.43,45.21083188,45.41005933,0.199227452,-1.321271943
-7.42,45.06239149,44.58557038,-0.476821107,-2.534396488
-7.41,44.91415171,43.14670166,-1.767450045,-1.725818645
-7.4,44.76611253,44.26290023,-0.503212294,2.21661305
-7.39,44.61827396,41.91303284,-2.705241122,3.162398796
-7.38,44.47063601,43.39795774,-1.072678268,-0.080089427
-7.37,44.32319868,44.43589397,0.11269529,1.203317002
-7.36,44.17596198,44.92031447,0.744352485,-3.879655441
-7.35,44.02892592,45.5576612,1.528735281,-0.557864384
-7.34,43.88209051,42.17798117,-1.704109338,0.217601884
-7.33,43.73545574,44.86267308,1.127217349,1.224747311
-7.32,43.58902162,43.73093363,0.141912011,-1.44175643
-7.31,43.44278817,43.40081882,-0.041969352,-1.020593019
-7.3,43.29675539,43.81282436,0.516068973,-1.420690102
-7.29,43.15092328,45.76581119,2.614887907,-1.008965094
-7.28,43.00529186,39.53202166,-3.473270191,-0.350618755
-7.27,42.85986112,46.62756032,3.767699197,0.883564676
-7.26,42.71463108,41.93381027,-0.780820809,1.424453381
-7.25,42.56960174,44.04868624,1.479084491,-0.145149998
-7.24,42.42477312,41.8484562,-0.576316913,-4.855301259
-7.23,42.28014521,44.37176757,2.091622366,1.284757652
-7.22,42.13571802,38.9620086,-3.173709422,-0.063109033
-7.21,41.99149157,41.16705245,-0.824439118,-0.89013747
-7.2,41.84746586,42.06964155,0.222175687,4.451827088
-7.19,41.70364089,39.16749423,-2.536146662,1.292658785
-7.18,41.56001668,38.64874545,-2.911271224,1.025620563
-7.17,41.41659323,43.22865306,1.812059832,-1.649748317
-7.16,41.27337055,41.60558489,0.332214342,-3.235720677
-7.15,41.13034864,39.77156486,-1.358783786,-0.411325794
-7.14,40.98752752,42.54508065,1.557553127,-1.269140535
-7.13,40.84490719,42.91317542,2.068268221,1.857866279
-7.12,40.70248767,38.47121936,-2.231268303,2.080829856
-7.11,40.56026895,41.51651952,0.956250574,-0.45647625
-7.1,40.41825105,40.05124989,-0.367001158,-0.208386978
-7.09,40.27643397,37.25482203,-3.021611943,-3.980456024
-7.08,40.13481773,39.72896712,-0.405850611,-2.079077566
-7.07,39.99340233,41.11743633,1.124034002,-0.262393716
-7.06,39.85218778,39.75507448,-0.097113305,0.703085166
-7.05,39.71117409,41.81904047,2.107866376,-0.907658402
-7.04,39.57036127,40.55013871,0.979777443,2.404508686
-7.03,39.42974932,39.81362508,0.383875761,-0.584559695
-7.02,39.28933825,40.49912439,1.209786135,-4.130505068
-7.01,39.14912809,39.82577444,0.676646352,0.528915515
-7,39.00911882,37.72012789,-1.288990926,-1.009359655
-6.99,38.86931047,43.75787979,4.888569323,-0.717712387
-6.98,38.72970303,40.52063829,1.79093526,-2.949844469
-6.97,38.59029653,36.84218492,-1.748111604,2.804923021
-6.96,38.45109097,35.89823161,-2.552859351,-0.846492358
-6.95,38.31208635,40.53507909,2.222992738,-2.699181939
-6.94,38.1732827,37.93182266,-0.241460036,-0.950537239
-6.93,38.03468001,35.56853838,-2.466141629,1.079198633
-6.92,37.8962783,37.53284617,-0.363432125,3.660380147
-6.91,37.75807758,38.86478441,1.106706832,1.768268759
-6.9,37.62007785,38.71337697,1.093299113,-1.912502072
-6.89,37.48227914,38.80761475,1.325335616,0.509043515
-6.88,37.34468144,36.15899499,-1.185686446,-0.522526798
-6.87,37.20728477,36.78347218,-0.423812586,0.601147934
-6.86,37.07008914,32.95966737,-4.110421765,3.714460508
-6.85,36.93309456,36.4715232,-0.461571354,0.484778911
-6.84,36.79630103,36.26891531,-0.527385728,0.26279844
-6.83,36.65970858,36.73163739,0.071928805,1.879245081
-6.82,36.52331721,36.0390698,-0.484247412,2.121746738
-6.81,36.38712693,37.30017815,0.913051224,-1.749398314
-6.8,36.25113775,37.12237409,0.871236337,0.928883211
-6.79,36.11534969,31.07578583,-5.039563863,2.412512339
-6.78,35.97976275,34.23114158,-1.748621167,0.063424591
-6.77,35.84437695,38.16676612,2.32238917,1.369003682
-6.76,35.70919229,34.31225007,-1.396942226,0.698845921
-6.75,35.5742088,35.39912985,-0.17507895,-2.025657255
-6.74,35.43942647,35.00969363,-0.429732837,-1.877914777
-6.73,35.30484533,35.97227394,0.667428608,-1.968201609
-6.72,35.17046538,33.69728117,-1.473184214,1.866910814
-6.71,35.03628664,34.48765518,-0.548631466,1.404212523
-6.7,34.90230912,34.57324438,-0.329064738,3.15880079
-6.69,34.76853283,34.91098933,0.142456507,0.539887483
-6.68,34.63495778,33.91122617,-0.72373161,0.937261009
-6.67,34.50158399,29.36734109,-5.134242901,1.083219088
-6.66,34.36841146,34.27769476,-0.090716701,1.399626151
-6.65,34.23544022,36.11064219,1.875201968,1.512507878
-6.64,34.10267027,32.24885447,-1.853815804,-0.064853908
-6.63,33.97010163,36.94173368,2.971632044,0.888692002
-6.62,33.83773431,35.9134727,2.075738387,0.89233616
-6.61,33.70556832,32.72487317,-0.98069515,5.056475966
-6.6,33.57360368,32.87854495,-0.695058734,-2.442184433
-6.59,33.4418404,35.76626906,2.324428663,3.521473412
-6.58,33.31027849,34.21808015,0.907801653,2.21687122
-6.57,33.17891797,30.4898869,-2.689031076,0.471329518
-6.56,33.04775886,36.07994403,3.032185171,2.202830542
-6.55,32.91680116,34.72325551,1.806454358,1.939000405
-6.54,32.78604488,31.33669198,-1.449352909,-0.551343105
-6.53,32.65549006,34.25598715,1.600497091,-1.966799214
-6.52,32.52513669,33.47425204,0.949115352,6.078342998
-6.51,32.3949848,31.75162783,-0.643356969,4.63687697
-6.5,32.26503439,34.16430472,1.89927033,1.533351645
-6.49,32.13528549,34.73344346,2.598157972,0.379305327
-6.48,32.00573811,32.02398499,0.018246882,-1.482327245
-6.47,31.87639226,32.8533918,0.976999545,-0.398606845
-6.46,31.74724796,32.18348267,0.436234716,0.726782175
-6.45,31.61830522,29.86763778,-1.750667445,-0.449314156
-6.44,31.48956407,30.48898337,-1.000580694,1.582349372
-6.43,31.36102451,34.70581127,3.344786759,-2.268894628
-6.42,31.23268656,31.61266683,0.37998027,0.578702715
-6.41,31.10455025,30.08852795,-1.016022299,2.175923512
-6.4,30.97661557,30.42210157,-0.554513998,0.30623602
-6.39,30.84888256,29.9454015,-0.903481058,-3.442460682
-6.38,30.72135123,29.07796257,-1.643388656,1.455194488
-6.37,30.59402159,30.64307099,0.049049397,-0.476601851
-6.36,30.46689367,31.67159257,1.204698905,-2.704014911
-6.35,30.33996747,29.14547539,-1.194492084,2.217880286
-6.34,30.21324302,33.52537757,3.312134544,-1.41271426
-6.33,30.08672034,28.91929061,-1.167429726,4.249570098
-6.32,29.96039944,27.18349474,-2.776904691,1.942592281
-6.31,29.83428033,29.46094003,-0.373340302,-2.660592938
-6.3,29.70836305,27.98879466,-1.719568386,1.454815627
-6.29,29.5826476,30.37802775,0.795380146,0.012638884
-6.28,29.45713401,30.1613287,0.704194698,2.087626839
-6.27,29.33182229,30.04403476,0.712212476,-1.515817115
-6.26,29.20671246,27.71943179,-1.487280672,1.849426456
-6.25,29.08180454,28.05202015,-1.029784391,4.391597662
-6.24,28.95709856,29.333321,0.376222441,1.093293873
-6.23,28.83259452,25.95898811,-2.873606412,-1.185565757
-6.22,28.70829245,27.66021508,-1.048077375,2.738733425
-6.21,28.58419237,27.68015761,-0.904034768,2.571327666
-6.2,28.46029431,28.83976744,0.379473139,2.243772561
-6.19,28.33659827,30.2403442,1.903745936,1.935655942
-6.18,28.21310428,29.45893392,1.245829638,-2.283035154
-6.17,28.08981236,25.53124753,-2.558564832,2.386609134
-6.16,27.96672253,30.12386324,2.157140704,-0.922074155
-6.15,27.84383482,29.82351956,1.979684744,1.400783402
-6.14,27.72114924,30.64416171,2.923012477,1.334376954
-6.13,27.59866581,28.12487778,0.526211969,0.739640303
-6.12,27.47638456,26.80858813,-0.66779643,0.025739583
-6.11,27.35430551,31.93179463,4.577489119,1.082296629
-6.1,27.23242868,26.92300571,-0.30942297,0.327322474
-6.09,27.11075409,28.99196208,1.881207989,-0.113389182
-6.08,26.98928177,29.87821751,2.888935745,1.190430698
-6.07,26.86801173,24.40406199,-2.463949742,-0.494450988
-6.06,26.74694401,26.94054999,0.193605977,-0.544247475
-6.05,26.62607862,27.55840734,0.932328718,3.755829455
-6.04,26.50541559,29.18844319,2.683027599,2.902916376
-6.03,26.38495494,25.46074128,-0.924213663,1.602736447
-6.02,26.2646967,28.97164125,2.706944551,-2.170254327
-6.01,26.14464088,26.84780655,0.703165671,-2.84114079
-6,26.02478752,25.62599338,-0.398794146,1.107220196
-5.99,25.90513664,26.46394487,0.558808225,-3.081649142
-5.98,25.78568826,29.09965489,3.313966626,0.495519083
-5.97,25.66644241,19.9616997,-5.704742718,-1.355885272
-5.96,25.54739912,29.86934628,4.32194716,-0.228682138
-5.95,25.42855841,22.41745212,-3.011106283,-1.871682379
-5.94,25.3099203,25.23451628,-0.075404018,3.047622701
-5.93,25.19148482,25.96685912,0.7753743,1.5230222
-5.92,25.073252,27.70653379,2.633281793,-2.546822716
-5.91,24.95522187,22.69401892,-2.261202945,-1.559654041
-5.9,24.83739445,23.69152886,-1.145865586,-2.112820051
-5.89,24.71976977,26.06589339,1.346123621,-2.917578841
-5.88,24.60234785,24.20010211,-0.402245744,0.917551859
-5.87,24.48512873,22.55225837,-1.932870361,1.850279956
-5.86,24.36811244,27.00660788,2.638495446,1.812052257
-5.85,24.25129899,23.84100765,-0.410291337,-1.296620279
-5.84,24.13468843,21.57364468,-2.561043749,-1.127379379
-5.83,24.01828077,29.19166376,5.173382995,0.396820617
-5.82,23.90207605,25.86280901,1.960732959,-2.798008571
-5.81,23.7860743,24.47967093,0.693596634,0.409077451
-5.8,23.67027555,20.32201194,-3.348263604,0.131065463
-5.79,23.55467982,20.98699609,-2.56768373,0.638029345
-5.78,23.43928715,23.46651899,0.027231836,-1.117218108
-5.77,23.32409758,20.15350564,-3.170591933,-2.013243106
-5.76,23.20911112,24.54870679,1.339595677,2.550949373
-5.75,23.09432781,24.64096106,1.546633255,-0.742672504
-5.74,22.97974768,25.25067812,2.270930441,1.42081303
-5.73,22.86537077,21.3823511,-1.483019677,1.242028371
-5.72,22.75119711,24.33956166,1.588364554,-1.676358536
-5.71,22.63722673,21.61145904,-1.025767684,-0.559280382
-5.7,22.52345965,25.89773042,3.374270765,-0.694961289
-5.69,22.40989593,23.68267507,1.272779145,-0.50425528
-5.68,22.29653558,19.0645256,-3.232009989,-0.017571196
-5.67,22.18337865,18.20841562,-3.97496303,1.336491282
-5.66,22.07042517,23.18904006,1.118614891,1.73751457
-5.65,21.95767517,23.25888778,1.301212614,0.419260722
-5.64,21.84512868,21.72220923,-0.122919457,-2.247860492
-5.63,21.73278575,20.79952026,-0.933265493,0.349269503
-5.62,21.62064641,24.41623526,2.795588846,-2.15950087
-5.61,21.50871069,18.71962681,-2.789083885,2.927060698
-5.6,21.39697864,20.82923955,-0.56773909,-1.780419791
-5.59,21.28545028,22.87800134,1.592551062,-0.377718411
-5.58,21.17412566,22.1324196,0.958293943,-2.210864648
-5.57,21.0630048,22.38073642,1.317731611,0.525513561
-5.56,20.95208776,19.02241243,-1.929675335,-1.179826226
-5.55,20.84137457,17.01742388,-3.823950695,1.273190489
-5.54,20.73086527,20.85244699,0.121581717,-3.089678894
-5.53,20.62055989,19.07413897,-1.546420919,-0.182217944
-5.52,20.51045848,20.95316359,0.442705113,3.633792065
-5.51,20.40056107,18.91424489,-1.486316182,-2.67714761
-5.5,20.29086771,19.12672394,-1.164143773,2.301323351
-5.49,20.18137844,18.38315218,-1.798226261,-1.423760349
-5.48,20.0720933,17.09927631,-2.972816985,2.406001919
-5.47,19.96301232,23.6332623,3.670249979,0.00598104
-5.46,19.85413556,16.00754341,-3.846592148,0.722512679
-5.45,19.74546305,20.44042094,0.694957897,-1.091141851
-5.44,19.63699483,20.6157816,0.978786763,-3.599245713
-5.43,19.52873096,17.16531161,-2.36341935,4.805648543
-5.42,19.42067147,16.26567821,-3.154993255,0.933327889
-5.41,19.3128164,16.86800904,-2.444807364,-0.799734585
-5.4,19.20516581,22.09001173,2.884845916,1.78229126
-5.39,19.09771973,18.85288515,-0.244834581,3.013139651
-5.38,18.99047822,21.15379954,2.163321319,-1.059279007
-5.37,18.88344131,20.25927266,1.375831347,0.268373448
-5.36,18.77660906,20.84517716,2.068568102,2.748074573
-5.35,18.66998151,18.924518,0.254536489,4.015386175
-5.34,18.56355871,19.61751038,1.053951675,-1.16702512
-5.33,18.4573407,15.16854276,-3.28879794,2.905731218
-5.32,18.35132754,20.11249448,1.761166939,0.017390322
-5.31,18.24551927,16.89188516,-1.353634106,-0.488365668
-5.3,18.13991594,17.98703967,-0.152876269,-5.989785272
-5.29,18.0345176,17.13477715,-0.899740451,0.214282254
-5.28,17.92932431,19.24029389,1.310969581,1.326098401
-5.27,17.82433611,16.96992082,-0.85441529,-1.366280607
-5.26,17.71955305,17.72771068,0.008157628,-1.092824777
-5.25,17.61497518,19.72275572,2.107780537,-4.030327183
-5.24,17.51060257,16.37110903,-1.13949354,0.360605885
-5.23,17.40643525,17.46267667,0.056241414,-1.751344038
-5.22,17.30247329,13.86401116,-3.438462136,1.206279761
-5.21,17.19871674,18.7723572,1.573640466,-3.5762972
-5.2,17.09516564,16.73832288,-0.356842759,-1.250766816
-5.19,16.99182007,18.36508524,1.373265176,0.480528651
-5.18,16.88868006,14.70103286,-2.187647206,0.762629238
-5.17,16.78574569,15.94554191,-0.840203778,2.629747619
-5.16,16.683017,21.87597066,5.192953658,6.963458058
-5.15,16.58049405,16.7969731,0.216479057,2.274821127
-5.14,16.4781769,17.34355969,0.865382793,-1.251782197
-5.13,16.3760656,17.47910576,1.103040151,4.436724501
-5.12,16.27416023,16.80008476,0.52592453,4.118226925
-5.11,16.17246083,16.08996633,-0.082494501,1.59072003
-5.1,16.07096747,14.56277627,-1.508191195,-3.038483854
-5.09,15.9696802,15.95310752,-0.016572683,0.910951196
-5.08,15.86859909,15.76015902,-0.108440071,-1.048061774
-5.07,15.7677242,14.01655273,-1.751171471,-3.726138804
-5.06,15.6670556,15.9794831,0.312427505,0.548852657
-5.05,15.56659333,16.27670574,0.710112405,-2.287391809
-5.04,15.46633748,16.53785591,1.071518432,-1.107102425
-5.03,15.36628811,17.60966119,2.243373088,1.838158065
-5.02,15.26644527,13.89397353,-1.372471739,-0.08641071
-5.01,15.16680903,14.75236637,-0.414442665,-0.246107021
-5,15.06737947,11.91350707,-3.153872402,-3.46762358
-4.99,14.96815664,16.73252483,1.764368184,2.95863423
-4.98,14.86914063,15.54531767,0.676177042,1.262636714
-4.97,14.77033148,15.07077165,0.300440169,3.513790253
-4.96,14.67172928,16.18252563,1.510796352,-0.409448551
-4.95,14.57333409,14.98593223,0.412598138,-2.595156762
-4.94,14.47514598,18.80519461,4.330048623,0.978978341
-4.93,14.37716503,14.0965629,-0.280602137,-0.793889355
-4.92,14.27939131,13.84096657,-0.43842474,2.354269957
-4.91,14.18182488,13.33959325,-0.84223163,1.051736829
-4.9,14.08446583,13.04920401,-1.035261821,2.954637743
-4.89,13.98731422,13.62701739,-0.360296831,0.261778918
-4.88,13.89037014,15.59328627,1.702916125,-0.855162864
-4.87,13.79363365,18.334243,4.540609348,0.712035491
-4.86,13.69710484,14.81916482,1.12205998,-1.971715369
-4.85,13.60078378,14.63259667,1.031812891,-1.893117834
-4.84,13.50467054,12.9041024,-0.600568136,0.340312226
-4.83,13.40876521,15.32740585,1.918640637,0.018197558
-4.82,13.31306787,11.45921908,-1.853848794,-0.844854328
-4.81,13.2175786,13.45045554,0.232876947,-0.282784443
-4.8,13.12229747,12.48606891,-0.636228562,-0.605940487
-4.79,13.02722457,11.58984645,-1.437378122,-2.117443102
-4.78,12.93235999,12.44650262,-0.485857374,-1.77449974
-4.77,12.8377038,9.403450038,-3.434253763,-4.064387481
-4.76,12.74325609,13.83767423,1.094418138,2.237756593
-4.75,12.64901695,11.40698652,-1.242030428,0.251853846
-4.74,12.55498646,13.98580323,1.430816772,-0.903530026
-4.73,12.46116471,14.27386466,1.812699954,-2.794272712
-4.72,12.36755179,11.67886219,-0.688689596,2.36861271
-4.71,12.27414778,14.99992072,2.725772941,0.345046992
-4.7,12.18095277,12.81353677,0.632583998,-0.964822737
-4.69,12.08796686,14.35541664,2.267449783,-2.312297924
-4.68,11.99519014,12.9198748,0.924684664,-2.348891313
-4.67,11.9026227,10.98106663,-0.921556068,3.933332896
-4.66,11.81026462,9.306465243,-2.503799381,-1.659123625
-4.65,11.71811602,12.27201961,0.553903594,-1.062687506
-4.64,11.62617698,11.06883032,-0.557346657,-3.941977347
-4.63,11.53444759,12.53984971,1.005402124,-0.65216204
-4.62,11.44292796,12.82828354,1.385355578,-0.36584642
-4.61,11.35161818,10.40325414,-0.948364045,1.473904662
-4.6,11.26051836,11.92472943,0.664211073,3.211792467
-4.59,11.16962858,8.296957805,-2.872670778,1.35449322
-4.58,11.07894896,10.48239879,-0.596550168,0.16763798
-4.57,10.9884796,8.835667047,-2.15281255,-0.228162635
-4.56,10.89822059,11.81436823,0.916147639,-0.295545284
-4.55,10.80817204,9.972366192,-0.835805852,-0.726611991
-4.54,10.71833407,10.77222914,0.053895078,1.187645993
-4.53,10.62870676,10.99192037,0.363213605,3.292872361
-4.52,10.53929024,8.205979997,-2.333310239,-1.467022445
-4.51,10.4500846,10.79566597,0.345581372,-1.572528953
-4.5,10.36108997,11.9854099,1.624319936,0.661738266
-4.49,10.27230644,12.10254739,1.830240955,1.52213814
-4.48,10.18373413,11.39681885,1.213084723,-2.183644368
-4.47,10.09537316,6.515900827,-3.579472331,-0.272279748
-4.46,10.00722363,12.162011,2.15478737,1.747938886
-4.45,9.91928567,11.9105463,1.991260628,0.244428601
-4.44,9.831559385,7.694945747,-2.136613638,1.32182196
-4.43,9.744044897,11.08780051,1.343755616,-1.13319648
-4.42,9.656742323,10.56471877,0.907976452,1.254197856
-4.41,9.569651783,10.19784766,0.628195875,1.208296326
-4.4,9.482773399,10.9740665,1.491293105,2.500952498
-4.39,9.396107292,9.244975665,-0.151131627,-0.737914126
-4.38,9.309653586,5.620545279,-3.689108307,0.283129237
-4.37,9.223412406,8.788115962,-0.435296444,1.094716915
-4.36,9.137383876,9.573335652,0.435951775,-0.286372553
-4.35,9.051568126,10.81705555,1.765487424,1.475801046
-4.34,8.965965282,10.20187124,1.235905954,-1.181579703
-4.33,8.880575475,7.465949383,-1.414626092,-0.164466707
-4.32,8.795398835,11.75694976,2.961550925,0.992383372
-4.31,8.710435496,10.76004299,2.049607494,-2.408184472
-4.3,8.62568559,13.77189529,5.146209705,2.213663667
-4.29,8.541149253,8.679807001,0.138657748,1.408549706
-4.28,8.456826621,8.359657434,-0.097169187,1.839610952
-4.27,8.372717832,8.969964562,0.59724673,1.719885249
-4.26,8.288823024,6.826679217,-1.462143807,0.485889578
-4.25,8.205142339,9.980027198,1.774884859,4.136519563
-4.24,8.121675918,9.149764267,1.028088349,-1.040953171
-4.23,8.038423905,12.26652832,4.228104415,0.274655364
-4.22,7.955386445,5.285338105,-2.67004834,-2.370598627
-4.21,7.872563683,7.479246931,-0.393316752,-1.464597971
-4.2,7.789955768,4.073144034,-3.716811734,-5.827088082
-4.19,7.707562849,11.04832513,3.340762283,-2.060694542
-4.18,7.625385076,6.082915653,-1.542469422,-0.871377522
-4.17,7.543422601,8.455753135,0.912330534,0.488127275
-4.16,7.461675579,9.421929152,1.960253572,1.29563499
-4.15,7.380144165,4.431078638,-2.949065526,0.879452409
-4.14,7.298828515,8.767646124,1.468817609,3.723218973
-4.13,7.217728788,3.740971702,-3.476757087,-0.92560682
-4.12,7.136845144,9.21152786,2.074682715,0.438170402
-4.11,7.056177745,7.775200911,0.719023166,-2.152687689
-4.1,6.975726754,5.67842164,-1.297305114,-0.772884636
-4.09,6.895492336,7.828237664,0.932745328,-3.605886864
-4.08,6.815474657,9.140750896,2.32527624,-0.096935412
-4.07,6.735673885,8.328217632,1.592543747,-3.231761132
-4.06,6.656090191,2.908169197,-3.747920994,1.465751731
-4.05,6.576723746,5.589726674,-0.986997072,0.064016188
-4.04,6.497574724,5.85206893,-0.645505794,0.905854753
-4.03,6.4186433,7.503719862,1.085076562,2.832071072
-4.02,6.339929649,5.271528189,-1.068401461,2.557491797
-4.01,6.261433952,4.210860209,-2.050573743,4.593914393
-4,6.183156389,6.346136104,0.162979715,-0.962779983
-3.99,6.105097141,4.873704654,-1.231392488,0.702847813
-3.98,6.027256393,3.984755414,-2.04250098,1.72790651
-3.97,5.949634331,5.669463985,-0.280170346,0.025211626
-3.96,5.872231143,6.731363616,0.859132473,-0.379220871
-3.95,5.795047018,5.055421971,-0.739625047,0.643670014
-3.94,5.718082147,7.267887675,1.549805527,-0.625061584
-3.93,5.641336726,5.136505008,-0.504831717,1.312308036
-3.92,5.564810947,6.641638618,1.076827671,-0.689227595
-3.91,5.488505011,3.836886444,-1.651618566,-1.785346762
-3.9,5.412419114,7.987955588,2.575536474,2.293358679
-3.89,5.33655346,6.068314216,0.731760756,3.673043159
-3.88,5.260908252,3.388935556,-1.871972695,-5.044002181
-3.87,5.185483694,3.609358018,-1.576125676,0.49856725
-3.86,5.110279995,1.583817596,-3.526462399,-2.978900992
-3.85,5.035297364,6.267812544,1.232515179,-5.201919766
-3.84,4.960536013,2.264029558,-2.696506456,0.51724764
-3.83,4.885996156,4.201873567,-0.68412259,-1.460903916
-3.82,4.811678009,4.796597064,-0.015080945,3.092863908
-3.81,4.73758179,5.241424976,0.503843186,-0.226064908
-3.8,4.663707719,4.703210513,0.039502794,-0.00962605
-3.79,4.590056019,2.739773832,-1.850282187,0.034481952
-3.78,4.516626914,3.59032236,-0.926304554,2.588770154
-3.77,4.443420633,5.181864604,0.738443971,-0.328301416
-3.76,4.370437404,2.322035749,-2.048401655,0.613072787
-3.75,4.297677459,2.60083829,-1.696839169,-1.286894813
-3.74,4.225141031,5.406168578,1.181027547,-1.777698707
-3.73,4.152828358,6.472489236,2.319660877,6.232088267
-3.72,4.080739678,3.333016955,-0.747722724,0.348411
-3.71,4.008875233,6.268395805,2.259520572,2.733474154
-3.7,3.937235265,6.847155247,2.909919983,-2.013727577
-3.69,3.86582002,4.444033886,0.578213865,-2.055713055
-3.68,3.794629748,5.5489212,1.754291452,1.530507807
-3.67,3.723664699,2.235892432,-1.487772267,-1.0431751
-3.66,3.652925127,3.1566375,-0.496287628,2.183591847
-3.65,3.582411288,5.574469369,1.992058082,1.009517322
-3.64,3.51212344,2.111833773,-1.400289666,-0.917208308
-3.63,3.442061844,6.683767192,3.241705348,-0.679863454
-3.62,3.372226765,2.777434677,-0.594792088,-1.713312159
-3.61,3.302618469,2.524069353,-0.778549116,1.42344726
-3.6,3.233237224,5.854365448,2.621128224,-3.816207899
-3.59,3.164083304,3.569272657,0.405189352,-0.088884982
-3.58,3.095156983,4.271850045,1.176693063,0.49538776
-3.57,3.026458537,3.14053283,0.114074294,4.121592138
-3.56,2.957988247,0.945510843,-2.012477404,-2.551149029
-3.55,2.889746397,5.607393813,2.717647416,-2.60559631
-3.54,2.821733271,4.107171888,1.285438617,1.220295374
-3.53,2.753949159,0.277223952,-2.476725207,0.21911465
-3.52,2.686394352,2.255022232,-0.43137212,2.578082149
-3.51,2.619069144,5.582297889,2.963228744,4.006726183
-3.5,2.551973834,5.853137437,3.301163603,-0.057005384
-3.49,2.485108722,4.765730668,2.280621946,-6.34769279
-3.48,2.41847411,0.925096959,-1.493377152,-0.713272083
-3.47,2.352070307,1.412008056,-0.940062251,-1.665500706
-3.46,2.28589762,4.624892968,2.338995348,-3.708379833
-3.45,2.219956364,0.490142058,-1.729814306,0.462663358
-3.44,2.154246853,3.976659311,1.822412458,0.869946592
-3.43,2.088769408,1.483653613,-0.605115794,0.820281903
-3.42,2.023524349,1.902037732,-0.121486617,1.61797417
-3.41,1.958512004,-0.330662819,-2.289174823,-0.975274279
-3.4,1.8937327,1.478126978,-0.415605722,-4.235699901
-3.39,1.829186769,0.156484999,-1.67270177,1.136923216
-3.38,1.764874547,1.545084455,-0.219790093,3.258466023
-3.37,1.700796373,1.038736002,-0.662060371,-1.193283791
-3.36,1.636952589,1.366609501,-0.270343088,-0.770980293
-3.35,1.573343541,2.210482608,0.637139067,-2.10835616
-3.34,1.509969577,0.92091459,-0.589054987,-1.683889535
-3.33,1.446831051,3.570235084,2.123404034,-1.18447977
-3.32,1.383928318,2.221568208,0.837639891,1.649858609
-3.31,1.321261738,0.441638238,-0.879623499,1.968641801
-3.3,1.258831674,3.084443988,1.825612314,0.549217523
-3.29,1.196638494,1.287127404,0.09048891,3.191966741
-3.28,1.134682568,0.32971092,-0.804971648,-3.062611455
-3.27,1.072964271,0.68665724,-0.386307031,-0.914433598
-3.26,1.01148398,3.645758042,2.634274062,-0.238577053
-3.25,0.950242078,3.439283131,2.489041053,-2.866948833
-3.24,0.889238951,2.811936811,1.92269786,1.210354535
-3.23,0.828474988,-1.247641366,-2.076116354,-0.610568917
-3.22,0.767950583,-0.314761331,-1.082711914,3.108261704
-3.21,0.707666133,2.99887739,2.291211257,1.33853956
-3.2,0.64762204,-1.142347652,-1.789969692,-0.177121531
-3.19,0.587818709,1.029894042,0.442075332,-0.028113291
-3.18,0.528256551,1.755837587,1.227581036,-0.685279442
-3.17,0.468935979,2.484973514,2.016037535,2.474170606
-3.16,0.409857411,-0.956069416,-1.365926827,-1.050712657
-3.15,0.351021269,-0.680612249,-1.031633517,-1.751173944
-3.14,0.292427979,0.070092364,-0.222335615,-2.860816003
-3.13,0.234077973,0.957491012,0.723413039,-0.42355227
-3.12,0.175971684,-0.112705484,-0.288677168,2.322720087
-3.11,0.118109553,-2.97144341,-3.089552963,-0.195841729
-3.1,0.060492024,1.964795826,1.904303802,-3.10970712
-3.09,0.003119544,2.919121796,2.916002251,1.558925747
-3.08,-0.054007434,-1.093423489,-1.039416056,-1.023302962
-3.07,-0.110888451,2.371167349,2.482055801,-2.59355445
-3.06,-0.167523048,1.745919581,1.913442629,0.257339125
-3.05,-0.223910756,0.378042792,0.601953548,-0.365072997
-3.04,-0.280051105,-0.221216387,0.058834718,3.829560736
-3.03,-0.335943619,-2.545388805,-2.209445186,-1.252198111
-3.02,-0.391587816,1.837370353,2.228958169,-4.359638541
-3.01,-0.446983212,-4.107096421,-3.660113209,0.310149399
-3,-0.502129316,-0.43846256,0.063666756,1.287195121
-2.99,-0.557025633,-1.376973795,-0.819948162,-0.720926977
-2.98,-0.611671661,1.134833585,1.746505246,-1.019921653
-2.97,-0.666066897,-1.893983283,-1.227916387,0.732176009
-2.96,-0.720210828,0.031029504,0.751240333,1.813612592
-2.95,-0.774102941,-0.939425454,-0.165322513,0.763901565
-2.94,-0.827742713,-6.475102566,-5.647359853,-1.15841126
-2.93,-0.881129619,-2.069227411,-1.188097793,1.041358696
-2.92,-0.934263127,0.091731821,1.025994948,-0.961424197
-2.91,-0.987142701,0.306605061,1.293747762,0.410828267
-2.9,-1.039767799,-2.442509031,-1.402741231,-1.933633778
-2.89,-1.092137874,-3.172926139,-2.080788265,2.998604275
-2.88,-1.144252372,0.253376524,1.397628896,-0.872509429
-2.87,-1.196110734,1.887296731,3.083407465,1.177229461
-2.86,-1.247712397,-3.220146125,-1.972433727,0.327919558
-2.85,-1.299056791,-1.379565299,-0.080508507,-2.301810709
-2.84,-1.35014334,-0.026223711,1.32391963,1.926787402
-2.83,-1.400971463,-2.509445426,-1.108473962,1.476560629
-2.82,-1.451540573,1.286210631,2.737751204,-0.141763438
-2.81,-1.501850076,1.116909524,2.6187596,0.329658295
-2.8,-1.551899374,-5.224059495,-3.672160121,-1.647992655
-2.79,-1.601687861,-2.03256421,-0.430876349,0.399117706
-2.78,-1.651214926,-3.784937536,-2.13372261,-1.099333987
-2.77,-1.700479953,-4.014396591,-2.313916638,1.726732807
-2.76,-1.749482316,1.393112835,3.142595152,2.888889175
-2.75,-1.798221388,-0.399509298,1.398712089,-1.512838916
-2.74,-1.846696531,0.619922054,2.466618585,2.913679711
-2.73,-1.894907103,-2.560643581,-0.665736477,-1.087548488
-2.72,-1.942852456,-2.978574436,-1.035721981,3.581898223
-2.71,-1.990531933,-1.802521148,0.188010785,-0.862205323
-2.7,-2.037944873,-1.204987408,0.832957465,-3.201453881
-2.69,-2.085090606,-1.146936314,0.938154293,1.314663647
-2.68,-2.131968458,-1.476498268,0.655470191,-1.077506674
-2.67,-2.178577747,-0.891846889,1.286730858,3.547860965
-2.66,-2.224917783,-2.228949772,-0.00403199,2.725813423
-2.65,-2.270987869,-2.805807856,-0.534819987,0.591258914
-2.64,-2.316787304,-2.9825936,-0.665806296,1.079567561
-2.63,-2.362315378,-1.547272016,0.815043362,3.278521226
-2.62,-2.407571372,-6.813479504,-4.405908132,0.456195688
-2.61,-2.452554562,-1.78356695,0.668987613,2.258757546
-2.6,-2.497264218,-4.889659615,-2.392395397,0.518001438
-2.59,-2.541699599,0.784906143,3.326605742,-1.352482168
-2.58,-2.58585996,-6.024131296,-3.438271336,-1.223561334
-2.57,-2.629744546,-0.600555529,2.029189017,-0.735958471
-2.56,-2.673352596,-0.964408626,1.708943969,-4.247798848
-2.55,-2.71668334,-1.335116196,1.381567144,-0.925293742
-2.54,-2.759736002,-4.142073257,-1.382337255,-0.650669206
-2.53,-2.802509797,-2.591122234,0.211387563,0.658712732
-2.52,-2.845003933,-1.766088054,1.078915879,1.333431357
-2.51,-2.887217608,-2.700522762,0.186694846,0.987104772
-2.5,-2.929150014,-0.231538848,2.697611166,-1.824662638
-2.49,-2.970800334,-2.084673668,0.886126666,0.642089554
-2.48,-3.012167744,-3.541181992,-0.529014248,1.17478627
-2.47,-3.05325141,-2.377456285,0.675795125,-1.184870991
-2.46,-3.09405049,-1.17605248,1.91799801,0.058099854
-2.45,-3.134564135,2.033310062,5.167874197,-1.328678649
-2.44,-3.174791485,-1.539140456,1.63565103,0.682149577
-2.43,-3.214731674,-5.998180764,-2.78344909,0.641182064
-2.42,-3.254383825,-1.153344382,2.101039444,-2.602591687
-2.41,-3.293747054,-8.947560839,-5.653813784,-0.065764111
-2.4,-3.332820467,-4.955723667,-1.6229032,-4.894679163
-2.39,-3.371603161,-5.243085547,-1.871482385,-1.664973729
-2.38,-3.410094225,-2.530251746,0.879842479,2.159106878
-2.37,-3.448292737,-5.164513196,-1.716220459,0.783097833
-2.36,-3.486197768,-6.863040513,-3.376842745,1.3552584
-2.35,-3.523808378,-5.113532765,-1.589724387,-0.588723296
-2.34,-3.561123618,-0.89444074,2.666682878,-4.048064181
-2.33,-3.598142529,-4.563648685,-0.965506155,-1.464322608
-2.32,-3.634864144,-0.309005701,3.325858443,-0.159430035
-2.31,-3.671287484,-1.6091844,2.062103085,1.195911831
-2.3,-3.707411563,-7.188333272,-3.480921709,-0.788923008
-2.29,-3.743235381,0.6754519,4.418687281,-1.867726167
-2.28,-3.778757933,-6.057509687,-2.278751754,1.670489432
-2.27,-3.813978199,-3.530367766,0.283610433,2.316831365
-2.26,-3.848895152,-4.120174053,-0.2712789,0.967463579
-2.25,-3.883507754,-4.255929811,-0.372422056,2.792961903
-2.24,-3.917814956,-4.363841815,-0.446026859,0.366692424
-2.23,-3.951815699,-2.527216219,1.42459948,-0.041802694
-2.22,-3.985508912,-4.673591958,-0.688083046,-3.092293593
-2.21,-4.018893515,-2.834736033,1.184157481,1.259976275
-2.2,-4.051968416,-3.252151813,0.799816603,2.402110677
-2.19,-4.084732514,-3.405508222,0.679224292,-3.393417285
-2.18,-4.117184694,-6.573296446,-2.456111752,-5.046952755
-2.17,-4.149323831,-4.617026464,-0.467702633,-2.218581803
-2.16,-4.18114879,-7.645437185,-3.464288395,0.486642529
-2.15,-4.212658422,-6.654693385,-2.442034963,-1.249538928
-2.14,-4.24385157,-2.36130903,1.88254254,0.869756269
-2.13,-4.274727061,-2.744146728,1.530580334,0.814311368
-2.12,-4.305283715,-4.668757163,-0.363473448,-0.524252867
-2.11,-4.335520336,-2.091889408,2.243630928,2.576277135
-2.1,-4.365435717,-2.749781182,1.615654536,0.097117553
-2.09,-4.395028642,-3.953130073,0.441898569,-0.923938903
-2.08,-4.424297878,-1.966579824,2.457718054,1.061918624
-2.07,-4.453242183,-0.746290298,3.706951885,3.194861385
-2.06,-4.481860301,-5.939338538,-1.457478237,-4.595138193
-2.05,-4.510150964,-3.066264523,1.443886441,1.419135069
-2.04,-4.538112891,-1.524786215,3.013326677,1.460386592
-2.03,-4.565744789,-5.39603271,-0.830287922,1.985073452
-2.02,-4.593045349,-3.590934568,1.002110781,-2.692890055
-2.01,-4.620013253,-3.145292662,1.474720592,-2.353557622
-2,-4.646647168,-6.354455404,-1.707808237,1.532113626
-1.99,-4.672945746,-6.788390323,-2.115444577,0.329820801
-1.98,-4.698907627,-6.10969645,-1.410788823,-2.67403309
-1.97,-4.724531438,-6.01852896,-1.293997522,-3.399559212
-1.96,-4.749815791,-8.792722961,-4.04290717,0.632683254
-1.95,-4.774759284,-0.254049588,4.520709696,-2.334271249
-1.94,-4.799360502,-7.365580659,-2.566220156,2.741922611
-1.93,-4.823618015,-3.873790096,0.949827919,0.699683371
-1.92,-4.847530379,-4.67319339,0.174336989,2.238916498
-1.91,-4.871096134,-4.207964528,0.663131606,0.236387553
-1.9,-4.894313808,-3.778058705,1.116255103,1.206712967
-1.89,-4.917181912,-2.744590487,2.172591425,0.424097768
-1.88,-4.939698942,-5.646981603,-0.70728266,3.387100126
-1.87,-4.961863382,-5.919651313,-0.957787931,-0.973039206
-1.86,-4.983673696,-6.08819941,-1.104525714,-1.481248954
-1.85,-5.005128337,-3.720649592,1.284478745,2.27334832
-1.84,-5.026225739,-6.884032612,-1.857806874,0.568954877
-1.83,-5.046964322,-7.160855977,-2.113891655,-1.806941111
-1.82,-5.067342491,-6.370618005,-1.303275515,-1.081216097
-1.81,-5.087358632,-6.653823882,-1.56646525,0.608307067
-1.8,-5.107011118,-5.427513819,-0.320502701,2.431683222
-1.79,-5.126298303,-7.32670565,-2.200407346,2.419045553
-1.78,-5.145218527,-6.442102254,-1.296883726,3.271846163
-1.77,-5.163770112,-5.990725634,-0.826955522,-1.51075377
-1.76,-5.181951362,-5.37097054,-0.189019178,1.446933062
-1.75,-5.199760565,-7.727063927,-2.527303362,-4.36040108
-1.74,-5.217195994,-5.390055793,-0.172859799,-0.499261049
-1.73,-5.2342559,-0.665895664,4.568360237,-1.019706533
-1.72,-5.250938521,-6.557890705,-1.306952184,0.663767066
-1.71,-5.267242074,-5.326047753,-0.058805679,2.920603415
-1.7,-5.283164759,-5.061349041,0.221815718,-2.073628194
-1.69,-5.29870476,-3.027473776,2.271230984,1.837577732
-1.68,-5.31386024,-1.20643692,4.10742332,-0.861532629
-1.67,-5.328629344,-3.075851375,2.252777969,4.167804029
-1.66,-5.343010199,-8.403108144,-3.060097945,-5.071120001
-1.65,-5.357000914,-3.018324291,2.338676623,0.171016907
-1.64,-5.370599577,-5.833450936,-0.462851359,-2.800336019
-1.63,-5.383804259,-4.263517398,1.120286861,-0.6364397
-1.62,-5.396613009,-7.179169293,-1.782556284,1.392676876
-1.61,-5.409023859,-4.561042116,0.847981743,1.995730966
-1.6,-5.42103482,-7.687219482,-2.266184662,0.369493083
-1.59,-5.432643883,-3.936334558,1.496309325,1.783477498
-1.58,-5.443849018,-4.241907051,1.201941967,-0.779000025
-1.57,-5.454648176,-0.901363209,4.553284967,-0.678311316
-1.56,-5.465039288,-3.268379137,2.196660151,-2.14450125
-1.55,-5.475020262,-4.636997038,0.838023224,-1.239218924
-1.54,-5.484588986,-5.16193606,0.322652926,-0.335115193
-1.53,-5.493743327,-9.989687449,-4.495944123,2.114039135
-1.52,-5.50248113,-9.513797943,-4.011316813,-0.061829232
-1.51,-5.51080022,-8.291061413,-2.780261193,-1.42253969
-1.5,-5.518698399,-6.330456707,-0.811758309,-3.249126111
-1.49,-5.526173445,-5.859719392,-0.333545947,1.905795993
-1.48,-5.533223116,-8.291357562,-2.758134446,-0.533062582
-1.47,-5.539845148,-7.339292928,-1.79944778,0.097871532
-1.46,-5.546037253,-7.534447752,-1.988410499,-3.332190314
-1.45,-5.551797119,-4.991698288,0.560098831,0.443510721
-1.44,-5.557122413,-6.467987896,-0.910865483,0.049478623
-1.43,-5.562010778,-4.502265961,1.059744817,-1.205052946
-1.42,-5.566459831,-9.327032964,-3.760573133,1.428710058
-1.41,-5.570467168,-3.52266249,2.047804679,-5.724186354
-1.4,-5.574030361,-1.394821151,4.17920921,-2.266601502
-1.39,-5.577146954,-6.05431685,-0.477169897,-0.332435844
-1.38,-5.579814469,-6.982542798,-1.402728328,-2.363599633
-1.37,-5.582030404,-5.437654862,0.144375542,-2.280038392
-1.36,-5.58379223,-6.427575995,-0.843783765,0.327349459
-1.35,-5.585097394,-5.30959447,0.275502923,-3.872434171
-1.34,-5.585943314,-0.709130447,4.876812867,0.504999915
-1.33,-5.586327387,-5.32480769,0.261519697,0.00530032
-1.32,-5.58624698,-4.741329388,0.844917592,-4.768151316
-1.31,-5.585699436,-5.373960521,0.211738915,-1.792943094
-1.3,-5.58468207,-6.107928138,-0.523246068,-0.511057426
-1.29,-5.583192169,-0.401021847,5.182170322,-0.405763081
-1.28,-5.581226995,-4.788178502,0.793048493,-2.552909467
-1.27,-5.578783782,-6.011539836,-0.432756054,-2.853228241
-1.26,-5.575859735,-7.208778964,-1.632919229,3.004419063
-1.25,-5.572452031,-6.332411338,-0.759959307,1.229091678
-1.24,-5.568557821,-7.400175077,-1.831617256,0.572000411
-1.23,-5.564174223,-5.460098872,0.104075351,-0.133201671
-1.22,-5.559298331,-6.323916689,-0.764618358,1.458578756
-1.21,-5.553927206,-1.962125103,3.591802103,1.460041179
-1.2,-5.548057881,-6.357780485,-0.809722604,0.325805977
-1.19,-5.541687359,-3.781056336,1.760631023,-0.093061847
-1.18,-5.534812614,-2.63930106,2.895511554,1.086691072
-1.17,-5.527430587,-4.080358255,1.447072332,-3.669054427
-1.16,-5.519538191,-10.92679445,-5.407256261,-2.668596862
-1.15,-5.511132306,-7.641885067,-2.130752761,-1.366291562
-1.14,-5.502209782,-3.743052537,1.759157245,1.14968749
-1.13,-5.492767436,-4.050923937,1.441843498,-1.237793202
-1.12,-5.482802054,-4.696768893,0.786033161,1.503000533
-1.11,-5.472310389,-6.807780577,-1.335470187,0.734492964
-1.1,-5.461289163,-7.03714416,-1.575854997,0.692542684
-1.09,-5.449735063,-6.404248452,-0.954513389,1.494018632
-1.08,-5.437644744,-4.101026372,1.336618372,2.630389756
-1.07,-5.425014826,-4.611013694,0.814001132,-0.60934709
-1.06,-5.411841897,-6.133169236,-0.721327339,-0.531265445
-1.05,-5.398122509,-8.066444689,-2.66832218,3.434353381
-1.04,-5.38385318,-8.257657943,-2.873804762,1.583097841
-1.03,-5.369030394,-5.701692635,-0.332662241,2.375171391
-1.02,-5.353650598,-5.310368029,0.04328257,1.560933184
-1.01,-5.337710204,-6.003493165,-0.665782961,3.554051729
-1,-5.321205588,-2.900122819,2.42108277,-0.828400264
-0.99,-5.30413309,-3.982137945,1.321995145,1.52544688
-0.98,-5.286489011,-7.583464048,-2.296975036,-0.994343535
-0.97,-5.268269619,-6.262220581,-0.993950962,2.140758071
-0.96,-5.24947114,-4.311945391,0.937525749,-3.247114415
-0.95,-5.230089765,-6.961604307,-1.731514542,-0.748510826
-0.94,-5.210121646,-7.449945804,-2.239824158,-0.274030656
-0.93,-5.189562896,-5.233931944,-0.044369048,0.516693146
-0.92,-5.168409589,-2.399205515,2.769204075,-1.127185562
-0.91,-5.14665776,-5.734944646,-0.588286887,1.012228521
-0.9,-5.124303403,-6.859414855,-1.735111453,1.072662261
-0.89,-5.101342472,-8.42276414,-3.321421668,1.6124946
-0.88,-5.077770883,-4.758174224,0.319596659,-2.287157948
-0.87,-5.053584508,-3.568907943,1.484676565,1.56607519
-0.86,-5.028779177,-4.263959262,0.764819915,1.85270584
-0.85,-5.003350681,-5.166409651,-0.163058971,1.870829999
-0.84,-4.977294766,-6.604135752,-1.626840987,-0.959750896
-0.83,-4.950607137,-7.200623175,-2.250016038,2.538494643
-0.82,-4.923283455,-5.696125877,-0.772842422,-1.70815328
-0.81,-4.895319338,-5.478371409,-0.583052071,0.219635897
-0.8,-4.866710359,-7.74472224,-2.878011881,-1.293022453
-0.79,-4.837452047,-3.428205182,1.409246865,-1.616214712
-0.78,-4.807539887,-6.732889776,-1.925349889,4.001213538
-0.77,-4.776969317,-2.093558233,2.683411084,3.5146722
-0.76,-4.74573573,-4.106791581,0.638944149,-4.076246575
-0.75,-4.713834473,-2.70545826,2.008376212,-0.629014632
-0.74,-4.681260845,-3.686170559,0.995090286,3.222168494
-0.73,-4.648010099,-6.73784031,-2.089830211,0.07530423
-0.72,-4.61407744,-4.306676266,0.307401174,-4.244506078
-0.71,-4.579458025,-5.758452401,-1.178994376,-1.518796954
-0.7,-4.544146962,-2.381935611,2.162211352,-2.483219231
-0.69,-4.508139309,-3.256722604,1.251416705,-0.211640469
-0.68,-4.471430076,-2.029619716,2.44181036,-1.464885909
-0.67,-4.434014222,-6.435754246,-2.001740024,1.94343565
-0.66,-4.395886655,-4.341120346,0.054766309,-0.908167058
-0.65,-4.357042232,-5.421547446,-1.064505213,-2.264196553
-0.64,-4.31747576,-3.079437981,1.238037778,-1.600903729
-0.63,-4.27718199,-2.940492602,1.336689388,-0.40675028
-0.62,-4.236155624,-7.383418503,-3.147262878,3.975374943
-0.61,-4.194391309,-2.748600304,1.445791006,0.482107416
-0.6,-4.151883639,-2.635741833,1.516141806,-1.027127862
-0.59,-4.108627153,-6.097249691,-1.988622538,-1.157451159
-0.58,-4.064616334,-3.521715816,0.542900519,1.371269286
-0.57,-4.019845613,0.870557177,4.89040279,-1.44685845
-0.56,-3.974309362,-3.988029601,-0.01372024,-4.19161543
-0.55,-3.928001896,-3.47448076,0.453521136,1.337443277
-0.54,-3.880917476,-3.633070036,0.24784744,1.42737805
-0.53,-3.833050303,-3.20005339,0.632996913,-1.243426039
-0.52,-3.78439452,-0.585531111,3.19886341,2.33249459
-0.51,-3.734944212,-4.647502344,-0.912558132,2.919372198
-0.5,-3.684693403,-4.306169748,-0.621476345,0.147503839
-0.49,-3.633636058,-3.675323158,-0.041687099,0.239974293
-0.48,-3.581766082,-6.487625823,-2.905859741,2.597459074
-0.47,-3.529077317,-4.411190391,-0.882113073,-1.340556159
-0.46,-3.475563545,-5.197446471,-1.721882926,-0.491187871
-0.45,-3.421218484,-5.813981058,-2.392762574,2.842779638
-0.44,-3.366035789,-3.861258807,-0.495223018,-1.306534906
-0.43,-3.310009053,-1.088660421,2.221348631,-1.204108077
-0.42,-3.253131802,-3.809659493,-0.556527691,0.514927937
-0.41,-3.195397499,-1.177003766,2.018393732,0.946136518
-0.4,-3.13679954,-4.77619926,-1.63939972,-0.890385416
-0.39,-3.077331255,-6.354184911,-3.276853656,-1.388704353
-0.38,-3.016985908,-3.301974361,-0.284988453,2.705388267
-0.37,-2.955756694,0.242734571,3.198491264,0.956372524
-0.36,-2.893636739,-6.59724946,-3.70361272,2.269004734
-0.35,-2.830619103,-3.665258387,-0.834639285,-2.168721728
-0.34,-2.766696772,-3.573700499,-0.807003727,-1.299401206
-0.33,-2.701862666,0.613239695,3.31510236,-2.75614664
-0.32,-2.636109629,-8.527929676,-5.891820047,0.11761186
-0.31,-2.569430438,-1.088487123,1.480943314,1.660916439
-0.3,-2.501817793,-3.287668519,-0.785850726,2.336899992
-0.29,-2.433264324,-6.473178319,-4.039913995,-0.889824466
-0.28,-2.363762585,-2.081672443,0.282090142,-3.751464146
-0.27,-2.293305057,-3.093391862,-0.800086805,0.648876941
-0.26,-2.221884142,-3.431316018,-1.209431876,-0.403583364
-0.25,-2.149492169,-2.765105751,-0.615613581,-0.213884178
-0.24,-2.076121389,-2.758750824,-0.682629435,-3.503642928
-0.23,-2.001763975,-2.433206794,-0.431442819,-0.94228774
-0.22,-1.92641202,-1.206076387,0.720335633,3.50412148
-0.21,-1.85005754,-2.958550444,-1.108492904,-3.957099411
-0.2,-1.772692469,-2.419287838,-0.646595368,-0.606821448
-0.19,-1.694308661,1.070720426,2.765029086,-1.107305379
-0.18,-1.614897886,-2.27351602,-0.658618134,6.162568198
-0.17,-1.534451834,-0.171367938,1.363083896,2.13636114
-0.16,-1.45296211,-2.523180235,-1.070218125,1.383780982
-0.15,-1.370420236,1.676904187,3.047324423,3.317954235
-0.14,-1.286817646,-0.729651838,0.557165808,2.688781225
-0.13,-1.202145691,-2.605529227,-1.403383536,-1.010808909
-0.12,-1.116395633,-1.636387557,-0.519991924,-0.682406228
-0.11,-1.029558647,-2.452511161,-1.422952514,2.581031757
-0.1,-0.94162582,1.819403895,2.761029715,4.896703404
-0.09,-0.852588147,-3.647320876,-2.794732728,-2.732055149
-0.08,-0.762436536,-1.913503763,-1.151067227,-0.012329018
-0.07,-0.671161801,-2.424530272,-1.753368471,-2.903324577
-0.06,-0.578754664,0.149248293,0.728002958,2.724492129
-0.05,-0.485205755,-2.132877021,-1.647671266,1.916623253
-0.04,-0.390505608,0.476138586,0.866644194,-2.238696359
-0.03,-0.294644665,4.616297982,4.910942647,-0.305908016
-0.02,-0.197613267,-0.718849352,-0.521236085,-2.542591671
-0.01,-0.099401663,0.625679938,0.725081601,-1.683933693
-1.59872E-13,-1.59872E-12,-0.729204548,-0.729204548,-0.504384849
0.01,0.1001,-1.106683285,-1.206783285,-3.718641467
0.02,0.2004,-1.426605482,-1.627005482,2.779415847
0.03,0.3009,1.289040584,0.988140584,4.269604921
0.04,0.4016,-0.993000057,-1.394600057,-0.471795205
0.05,0.5025,5.647776874,5.145276874,-0.209468649
0.06,0.6036,0.665325281,0.061725281,1.510472136
0.07,0.7049,-0.803492985,-1.508392985,-0.055476186
0.08,0.8064,-2.400805045,-3.207205045,3.724019289
0.09,0.9081,3.46355065,2.55545065,2.549905169
0.1,1.01,0.513250535,-0.496749465,1.956249061
0.11,1.1121,-1.445405976,-2.557505976,1.183965107
0.12,1.2144,0.490619721,-0.723780279,-4.889323678
0.13,1.3169,4.443175165,3.126275165,2.417272423
0.14,1.4196,3.142554902,1.722954902,0.147067481
0.15,1.5225,0.165487687,-1.357012313,1.84088867
0.16,1.6256,1.937207189,0.311607189,2.190716323
0.17,1.7289,0.954527722,-0.774372278,-2.622259671
0.18,1.8324,1.326084758,-0.506315242,0.647325598
0.19,1.9361,1.023783042,-0.912316958,0.437449713
0.2,2.04,1.22738155,-0.81261845,-1.766461283
0.21,2.1441,2.264036467,0.119936467,-1.275228004
0.22,2.2484,5.865154597,3.616754597,1.229204159
0.23,2.3529,4.553847098,2.200947098,1.809683308
0.24,2.4576,5.471677849,3.014077849,-4.233670411
0.25,2.5625,5.632106297,3.069606297,0.437382591
0.26,2.6676,1.239177995,-1.428422005,2.580218911
0.27,2.7729,3.367105622,0.594205622,-0.081321357
0.28,2.8784,0.812253195,-2.066146805,-0.933210192
0.29,2.9841,0.912428364,-2.071671636,0.023596839
0.3,3.09,2.535388827,-0.554611173,0.709216848
0.31,3.1961,0.123283795,-3.072816205,0.702252542
0.32,3.3024,7.537549485,4.235149485,-2.519456821
0.33,3.4089,2.483413756,-0.925486244,-0.543536378
0.34,3.5156,3.866188368,0.350588368,-3.227454497
0.35,3.6225,5.270850701,1.648350701,0.2461782
0.36,3.7296,4.843910222,1.114310222,-1.125621258
0.37,3.8369,3.548571046,-0.288328954,-3.067744446
0.38,3.9444,3.35192994,-0.59247006,-0.973182587
0.39,4.0521,1.072536845,-2.979563155,3.059466187
0.4,4.16,1.196225759,-2.963774241,-2.210484036
0.41,4.2681,2.981299154,-1.286800846,-2.475055786
0.42,4.3764,4.073687974,-0.302712026,3.622962909
0.43,4.4849,5.837240401,1.352340401,1.138529141
0.44,4.5936,5.274719023,0.681119023,1.114578397
0.45,4.7025,4.259628319,-0.442871681,2.78937436
0.46,4.8116,6.180890283,1.369290283,-0.612613616
0.47,4.9209,4.154383797,-0.766516203,0.380300099
0.48,5.0304,2.615226032,-2.415173968,-4.525958032
0.49,5.1401,4.704638386,-0.435461614,1.647405414
0.5,5.25,4.146984661,-1.103015339,-3.872820311
0.51,5.3601,5.305309855,-0.054790145,-0.747672162
0.52,5.4704,4.829890344,-0.640509656,1.480051758
0.53,5.5809,6.862475147,1.281575147,2.37515279
0.54,5.6916,5.836053173,0.144453173,0.658771698
0.55,5.8025,6.592756112,0.790256112,-2.395861362
0.56,5.9136,3.199892331,-2.713707669,-1.355959385
0.57,6.0249,2.517710126,-3.507189874,0.434963722
0.58,6.1364,2.643090187,-3.493309813,0.956247673
0.59,6.2481,6.649756385,0.401656385,0.245538957
0.6,6.36,6.676164254,0.316164254,-0.911764442
0.61,6.4721,6.739997062,0.267897062,1.418520624
0.62,6.5844,5.156050449,-1.428349551,0.21888752
0.63,6.6969,8.560523227,1.863623227,3.333290677
0.64,6.8096,5.010896511,-1.798703489,2.938882454
0.65,6.9225,7.864200442,0.941700442,-1.975153709
0.66,7.0356,9.4649802,2.4293802,0.422094659
0.67,7.1489,3.998011572,-3.150888428,-0.94029722
0.68,7.2624,5.237836118,-2.024563882,-2.119118779
0.69,7.3761,8.103017681,0.726917681,1.504428132
0.7,7.49,6.125952802,-1.364047198,1.213608775
0.71,7.6041,6.543083469,-1.061016531,-0.881273516
0.72,7.7184,8.191963192,0.473563192,3.979328961
0.73,7.8329,7.339415679,-0.493484321,2.063661067
0.74,7.9476,5.401078676,-2.546521324,-3.925097811
0.75,8.0625,8.072696547,0.010196547,-3.466141591
0.76,8.1776,8.198808655,0.021208655,-2.790270417
0.77,8.2929,4.847754622,-3.445145378,-2.750807331
0.78,8.4084,6.935259029,-1.473140971,4.867716547
0.79,8.5241,8.902824153,0.378724153,1.48284947
0.8,8.64,7.300751201,-1.339248799,0.424422383
0.81,8.7561,10.94862432,2.192524321,-3.409612251
0.82,8.8724,11.56953269,2.69713269,-0.004182183
0.83,8.9889,10.67100886,1.682108857,-4.460014303
0.84,9.1056,7.852264796,-1.253335204,-0.164720032
0.85,9.2225,11.33963799,2.11713799,2.549399407
0.86,9.3396,8.56921441,-0.77038559,1.759057493
0.87,9.4569,12.29558741,2.838687411,0.301756007
0.88,9.5744,10.81622347,1.241823471,2.099750658
0.89,9.6921,11.20410495,1.512004946,0.807410923
0.9,9.81,12.19635344,2.386353439,-1.963340946
0.91,9.9281,12.11216673,2.184066732,1.516605947
0.92,10.0464,11.4121229,1.3657229,-2.005274696
0.93,10.1649,9.167591498,-0.997308502,-2.049268675
0.94,10.2836,3.956861621,-6.326738379,0.514937989
0.95,10.4025,10.29747717,-0.105022825,0.692023503
0.96,10.5216,11.94165398,1.420053979,-3.093294567
0.97,10.6409,8.550917612,-2.089982388,1.830750098
0.98,10.7604,9.064963104,-1.695436896,-1.664898929
0.99,10.8801,12.08120277,1.201102765,2.025264482
1,11,10.38082814,-0.619171857,-0.596842935
1.01,11.1201,8.377532837,-2.742567163,-0.504952044
1.02,11.2404,10.39347817,-0.846921829,-0.505961671
1.03,11.3609,9.656636537,-1.704263463,-1.601105288
1.04,11.4816,11.12411897,-0.357481026,1.037552844
1.05,11.6025,10.54215147,-1.060348533,3.312794322
1.06,11.7236,13.35599111,1.632391106,-1.670648695
1.07,11.8449,14.67379281,2.828892806,-0.993483283
1.08,11.9664,10.84922886,-1.117171137,3.614103888
1.09,12.0881,13.49494783,1.406847831,-3.534101887
1.1,12.21,14.16084976,1.950849764,0.194264284
1.11,12.3321,11.21644256,-1.115657436,2.754287326
1.12,12.4544,10.34137705,-2.113022946,-0.591934736
1.13,12.5769,14.29581967,1.718919667,-2.707946338
1.14,12.6996,12.97287489,0.273274891,0.484943687
1.15,12.8225,12.1119869,-0.710513101,1.909478991
1.16,12.9456,14.00818189,1.062581892,-3.366041358
1.17,13.0689,14.97367859,1.904778588,-1.815941607
1.18,13.1924,10.94378079,-2.248619208,2.51005926
1.19,13.3161,10.8090859,-2.507014096,-1.017747148
1.2,13.44,17.33084881,3.890848807,0.980395528
1.21,13.5641,11.79986196,-1.764238045,-0.669870109
1.22,13.6884,12.88839702,-0.800002977,0.861052496
1.23,13.8129,14.22798115,0.41508115,-2.102653038
1.24,13.9376,14.98273915,1.045139149,-2.819130638
1.25,14.0625,13.96625199,-0.096248011,-0.244401128
1.26,14.1876,11.78777865,-2.39982135,-1.704528695
1.27,14.3129,16.05646794,1.743567935,1.431453525
1.28,14.4384,14.097282,-0.341118001,-0.740428536
1.29,14.5641,11.13264365,-3.43145635,0.10897895
1.3,14.69,13.59367378,-1.096326216,-0.880653563
1.31,14.8161,17.24222884,2.426128837,-1.001307982
1.32,14.9424,12.65045094,-2.291949061,1.349155279
1.33,15.0689,15.89534899,0.826448991,0.196667407
1.34,15.1956,13.07842601,-2.117173991,-0.791474822
1.35,15.3225,16.6013509,1.278850905,0.130306883
1.36,15.4496,17.32813486,1.878534861,0.356979216
1.37,15.5769,13.85818281,-1.718717186,0.234726416
1.38,15.7044,16.02641878,0.322018775,1.986379398
1.39,15.8321,17.0427188,1.210618803,0.792461449
1.4,15.96,18.7203525,2.760352499,0.07438276
1.41,16.0881,15.20874652,-0.879353476,0.84637993
1.42,16.2164,15.17565673,-1.040743267,-1.916538282
1.43,16.3449,17.01756111,0.672661106,0.757444504
1.44,16.4736,19.17662903,2.703029034,2.349144014
1.45,16.6025,16.82765039,0.225150393,-3.427744893
1.46,16.7316,17.75857246,1.026972457,-3.565377093
1.47,16.8609,15.39843683,-1.462463174,-5.461724699
1.48,16.9904,13.76536709,-3.225032907,0.378527969
1.49,17.1201,16.37110124,-0.748998765,-0.181495595
1.5,17.25,15.00577374,-2.244226257,1.535522159
1.51,17.3801,17.26011154,-0.119988457,1.375562574
1.52,17.5104,17.95950708,0.449107082,-2.253326073
1.53,17.6409,16.38802959,-1.252870409,-3.905155257
1.54,17.7716,17.39961008,-0.371989924,0.817240666
1.55,17.9025,15.2087323,-2.693767697,2.975506024
1.56,18.0336,19.97405616,1.940456164,-4.693425486
1.57,18.1649,15.88414154,-2.280758465,3.452131808
1.58,18.2964,16.7950142,-1.501385798,2.018888189
1.59,18.4281,13.41167739,-5.016422611,2.470753405
1.6,18.56,16.54795699,-2.012043006,-3.778467111
1.61,18.6921,19.66266658,0.970566585,-0.219693021
1.62,18.8244,18.00705438,-0.817345622,1.646301622
1.63,18.9569,20.53625989,1.579359892,3.720596398
1.64,19.0896,19.67773779,0.588137786,-2.644504291
1.65,19.2225,22.31294617,3.090446175,0.656453133
1.66,19.3556,21.80185434,2.446254338,1.626072987
1.67,19.4889,18.87721175,-0.611688252,-3.558566887
1.68,19.6224,19.35426945,-0.268130547,0.222019255
1.69,19.7561,18.02494589,-1.731154107,0.908390556
1.7,19.89,22.55038961,2.660389609,1.588561892
1.71,20.0241,17.8829763,-2.1411237,0.980371427
1.72,20.1584,19.52221945,-0.636180553,-0.949126631
1.73,20.2929,21.70213924,1.409239243,-2.759301364
1.74,20.4276,20.23428481,-0.193315187,-0.066632216
1.75,20.5625,17.98128253,-2.581217474,-0.160243791
1.76,20.6976,22.75721271,2.059612711,2.162097135
1.77,20.8329,20.06666537,-0.766234626,2.560420854
1.78,20.9684,21.14189623,0.173496231,1.430879245
1.79,21.1041,20.5464071,-0.557692897,-1.295963434
1.8,21.24,18.34179005,-2.898209946,0.890816207
1.81,21.3761,19.07978115,-2.296318853,-0.642610254
1.82,21.5124,22.41303782,0.900637818,0.439854939
1.83,21.6489,23.06395406,1.415054063,1.049004327
1.84,21.7856,20.24471752,-1.540882482,-0.584192161
1.85,21.9225,21.29502996,-0.62747004,0.898298439
1.86,22.0596,18.98923724,-3.070362763,-2.275406178
1.87,22.1969,23.57507119,1.378171186,2.685229183
1.88,22.3344,23.48619243,1.151792429,-4.950349693
1.89,22.4721,19.77547571,-2.69662429,1.40617206
1.9,22.61,22.83895585,0.228955847,-0.815619601
1.91,22.7481,24.50604025,1.757940255,-1.410725428
1.92,22.8864,25.71885604,2.832456037,-1.903983533
1.93,23.0249,22.99802472,-0.026875275,-3.418942973
1.94,23.1636,21.21788081,-1.945719189,-0.193318296
1.95,23.3025,24.64785416,1.345354156,-4.164558062
1.96,23.4416,22.82178036,-0.619819642,1.125035059
1.97,23.5809,26.05544915,2.474549151,-2.877091315
1.98,23.7204,22.82754568,-0.892854323,0.897701525
1.99,23.8601,25.44631238,1.58621238,2.422801583
2,24,24.7004488,0.700448805,0.798712531
2.01,24.1401,24.52765582,0.387555821,-1.740422582
2.02,24.2804,25.51591221,1.235512212,-2.463251327
2.03,24.4209,22.10620556,-2.314694444,-0.13868827
2.04,24.5616,21.97455582,-2.587044182,0.86733935
2.05,24.7025,23.97819457,-0.724305427,3.357816664
2.06,24.8436,24.75419885,-0.089401149,1.376051526
2.07,24.9849,23.79508085,-1.189819152,1.30282044
2.08,25.1264,27.08140952,1.955009522,-1.431371712
2.09,25.2681,22.75202676,-2.516073237,-1.60758517
2.1,25.41,27.25593085,1.845930849,-3.52199834
2.11,25.5521,26.9152143,1.363114302,-1.906384186
2.12,25.6944,27.26299522,1.568595221,-1.909206499
2.13,25.8369,25.98884911,0.151949106,-1.716634191
2.14,25.9796,26.30202545,0.32242545,-3.140308903
2.15,26.1225,24.24789298,-1.87460702,1.569665906
2.16,26.2656,27.3673514,1.101751398,0.25746368
2.17,26.4089,26.84197133,0.433071327,-0.449025831
2.18,26.5524,23.51286989,-3.039530107,-1.898759359
2.19,26.6961,28.40002157,1.703921566,-1.461708647
2.2,26.84,24.4760284,-2.363971605,-0.500565759
2.21,26.9841,29.2092724,2.225172398,0.93674837
2.22,27.1284,27.33245152,0.204051517,-4.241525293
2.23,27.2729,25.90034413,-1.37255587,0.094045264
2.24,27.4176,27.4790894,0.061489399,-5.387428761
2.25,27.5625,28.22077478,0.658274781,1.119467121
2.26,27.7076,28.95899361,1.25139361,0.533784606
2.27,27.8529,30.3953047,2.542404702,-0.280249231
2.28,27.9984,31.35668116,3.358281164,-2.892419871
2.29,28.1441,27.5085302,-0.6355698,-0.536973701
2.3,28.29,27.27048161,-1.01951839,-0.515587179
2.31,28.4361,28.11350331,-0.322596694,0.872334789
2.32,28.5824,26.75180781,-1.830592191,-1.888661147
2.33,28.7289,29.17149708,0.442597084,1.304500678
2.34,28.8756,27.30582523,-1.569774766,0.698391828
2.35,29.0225,30.39768581,1.375185806,1.865979805
2.36,29.1696,29.81500611,0.645406114,-0.320742108
2.37,29.3169,26.71567381,-2.601226194,-0.05699287
2.38,29.4644,30.73226735,1.267867353,1.933881394
2.39,29.6121,26.1094629,-3.502637104,-0.379000544
2.4,29.76,28.46664076,-1.293359242,-2.623819844
2.41,29.9081,30.42612439,0.518024389,-1.100854361
2.42,30.0564,28.82917686,-1.227223135,-2.795036577
2.43,30.2049,29.76562352,-0.439276475,-3.512829907
2.44,30.3536,29.72141551,-0.632184494,0.35790461
2.45,30.5025,28.93216708,-1.570332918,1.266074524
2.46,30.6516,30.04402154,-0.607578456,1.620513893
2.47,30.8009,31.71126709,0.910367095,-0.223211216
2.48,30.9504,29.12562675,-1.824773248,-2.082846802
2.49,31.1001,29.93477566,-1.165324343,0.591956326
2.5,31.25,31.39264346,0.142643459,1.918660015
2.51,31.4001,32.82195929,1.421859294,3.460250679
2.52,31.5504,30.99229099,-0.558109006,-1.037709338
2.53,31.7009,32.32416106,0.623261058,-1.460569821
2.54,31.8516,32.98016994,1.128569939,0.638639171
2.55,32.0025,35.91995445,3.91745445,-2.235555284
2.56,32.1536,30.29952129,-1.854078715,-0.254766214
2.57,32.3049,33.54685657,1.241956571,-0.091142922
2.58,32.4564,33.22272039,0.766320391,-0.180998397
2.59,32.6081,31.25027476,-1.357825239,-2.116882979
2.6,32.76,29.75736239,-3.002637609,-0.369484042
2.61,32.9121,32.05108103,-0.86101897,1.484080726
2.62,33.0644,32.58203397,-0.482366029,0.968082112
2.63,33.2169,35.95141548,2.734515477,0.720639278
2.64,33.3696,33.93363496,0.564034956,2.266056302
2.65,33.5225,33.42704957,-0.095450433,0.043206531
2.66,33.6756,36.05106551,2.375465514,-2.598978409
2.67,33.8289,33.59621746,-0.232682544,-0.718623067
2.68,33.9824,34.70089575,0.718495751,-3.345802324
2.69,34.1361,36.75217512,2.616075119,-1.639247083
2.7,34.29,34.32559712,0.035597118,0.249202757
2.71,34.4441,37.63659784,3.19249784,3.321125612
2.72,34.5984,36.3393384,1.740938403,-0.034249885
2.73,34.7529,36.88456031,2.131660311,-0.683038914
2.74,34.9076,36.97238669,2.064786689,2.44905872
2.75,35.0625,34.65934729,-0.403152705,-1.318107448
2.76,35.2176,36.26225032,1.044650322,4.482340248
2.77,35.3729,32.10143812,-3.271461878,1.468910272
2.78,35.5284,35.73118509,0.202785095,0.53489479
2.79,35.6841,34.49427333,-1.189826673,-2.58273911
2.8,35.84,36.96839625,1.128396249,-0.098983806
2.81,35.9961,35.984665,-0.011434998,-2.244410334
2.82,36.1524,34.7186502,-1.433749802,-2.136639995
2.83,36.3089,38.24359677,1.934696774,1.653375635
2.84,36.4656,37.78138914,1.315789138,-0.128812324
2.85,36.6225,36.86910744,0.246607441,1.912853464
2.86,36.7796,34.46437221,-2.315227792,1.720954019
2.87,36.9369,38.63089029,1.693990287,-0.724883641
2.88,37.0944,36.1843744,-0.910025604,4.191275009
2.89,37.2521,34.09547376,-3.156626236,-0.800779998
2.9,37.41,39.5708696,2.160869598,-1.003960756
2.91,37.5681,42.57765193,5.009551927,-2.345320978
2.92,37.7264,36.47955727,-1.24684273,1.112521081
2.93,37.8849,39.40122971,1.516329705,1.840641057
2.94,38.0436,40.49665823,2.453058232,1.203223684
2.95,38.2025,39.73008543,1.527585434,-0.144169027
2.96,38.3616,39.67829621,1.316696212,-0.851538878
2.97,38.5209,40.55586116,2.034961162,0.577209504
2.98,38.6804,38.3214378,-0.358962202,3.027961821
2.99,38.8401,36.33254891,-2.507551092,0.624685405
3,39,43.73796528,4.737965279,-0.799342226
3.01,39.1601,36.9364223,-2.2236777,-4.22318145
3.02,39.3204,40.37717612,1.056776121,-0.609994347
3.03,39.4809,37.85758855,-1.623311449,-0.817151621
3.04,39.6416,44.99640135,5.354801349,-1.149125481
3.05,39.8025,40.75463656,0.952136556,1.671170047
3.06,39.9636,37.74904673,-2.214553267,0.919562372
3.07,40.1249,37.62532983,-2.499570172,-2.005763677
3.08,40.2864,43.09912213,2.812722129,-1.505602265
3.09,40.4481,43.88468875,3.43658875,-0.87797473
3.1,40.61,42.66386472,2.053864722,0.450306184
3.11,40.7721,41.55952299,0.787422993,-3.35688898
3.12,40.9344,38.75813566,-2.176264339,-1.146734507
3.13,41.0969,37.73534198,-3.361558023,0.875348494
3.14,41.2596,41.36933604,0.109736044,-1.933677566
3.15,41.4225,42.21656092,0.794060917,-1.80367534
3.16,41.5856,38.87537041,-2.710229586,-0.331330075
3.17,41.7489,40.69229459,-1.056605406,-0.762500903
3.18,41.9124,40.5371327,-1.375267299,-1.137790016
3.19,42.0761,40.39246152,-1.683638479,-0.303601247
3.2,42.24,44.21582544,1.975825441,-1.897034876
3.21,42.4041,41.86473662,-0.539363379,1.143348416
3.22,42.5684,44.44701025,1.87861025,-1.904017776
3.23,42.7329,39.61258489,-3.12031511,-0.405773104
3.24,42.8976,43.75596227,0.858362268,3.439829198
3.25,43.0625,44.6942933,1.6317933,1.356323781
3.26,43.2276,44.93134689,1.703746894,0.59489067
3.27,43.3929,40.97081175,-2.422088248,0.089697534
3.28,43.5584,48.49572027,4.937320267,0.378190519
3.29,43.7241,46.81236017,3.088260166,-0.137845193
3.3,43.89,44.93782236,1.047822358,-2.175545268
3.31,44.0561,47.19093232,3.134832318,-1.374369573
3.32,44.2224,44.58576664,0.363366637,-2.489749284
3.33,44.3889,46.74715516,2.358255155,0.91970184
3.34,44.5556,48.68813685,4.132536855,-2.464959665
3.35,44.7225,41.57574631,-3.146753693,2.819916955
3.36,44.8896,46.93720029,2.047600288,1.785124341
3.37,45.0569,41.69351545,-3.363384552,-1.470605555
3.38,45.2244,46.23149444,1.007094441,1.182381384
3.39,45.3921,45.97755961,0.585459614,-0.62537141
3.4,45.56,44.19423352,-1.365766481,-1.426401744
3.41,45.7281,45.79957577,0.071475767,1.257260928
3.42,45.8964,41.17255018,-4.72384982,-2.627503953
3.43,46.0649,43.56848671,-2.496413287,-1.120077212
3.44,46.2336,43.13472016,-3.09887984,2.221140683
3.45,46.4025,48.36558395,1.963083948,1.31540655
3.46,46.5716,42.96883984,-3.602760165,0.034408401
3.47,46.7409,46.08029273,-0.66060727,-1.378379328
3.48,46.9104,45.2166237,-1.693776298,2.822769348
3.49,47.0801,45.65193163,-1.428168366,3.743088435
3.5,47.25,45.67369972,-1.576300282,2.129340352
3.51,47.4201,48.00839821,0.588298206,0.609561812
3.52,47.5904,50.80187363,3.21147363,-1.474200506
3.53,47.7609,47.68430886,-0.076591135,4.286868487
3.54,47.9316,49.81518577,1.883585765,1.332626662
3.55,48.1025,49.08499592,0.982495923,-0.126782027
3.56,48.2736,50.10877716,1.835177156,-2.102483586
3.57,48.4449,50.7721861,2.327286099,1.485972974
3.58,48.6164,48.85466904,0.238269036,-0.952874668
3.59,48.7881,46.79722579,-1.990874212,-0.391445277
3.6,48.96,47.73353359,-1.226466406,0.028954237
3.61,49.1321,47.53323666,-1.598863341,-0.090332031
3.62,49.3044,48.264643,-1.039756998,0.667178081
3.63,49.4769,49.25230841,-0.22459159,1.328065935
3.64,49.6496,47.92498173,-1.724618272,1.472248899
3.65,49.8225,50.26056144,0.438061445,0.667989992
3.66,49.9956,52.24439385,2.248793849,-3.278181657
3.67,50.1689,51.09290445,0.92400445,1.047084088
3.68,50.3424,47.97469435,-2.367705652,0.767709857
3.69,50.5161,48.3008366,-2.215263401,2.47850904
3.7,50.69,49.2729536,-1.4170464,1.121358471
3.71,50.8641,50.94325649,0.079156494,-1.499657364
3.72,51.0384,49.80385464,-1.234545356,-4.220626276
3.73,51.2129,51.64400944,0.431109438,0.631965295
3.74,51.3876,51.40637811,0.018778106,1.869241179
3.75,51.5625,51.70289541,0.140395411,2.72102363
3.76,51.7376,52.7510138,1.013413795,-2.397154065
3.77,51.9129,52.90663088,0.993730879,-1.130833865
3.78,52.0884,54.07540541,1.987005409,-4.062743184
3.79,52.2641,54.45448233,2.190382335,-1.342890865
3.8,52.44,50.27359432,-2.166405684,-2.68162949
3.81,52.6161,49.20922525,-3.406874747,-1.891881987
3.82,52.7924,54.74108777,1.948687767,1.615204391
3.83,52.9689,54.37892542,1.410025425,-2.913423838
3.84,53.1456,50.52603694,-2.619563062,-0.523056153
3.85,53.3225,51.92715983,-1.395340173,-0.157531404
3.86,53.4996,55.52336317,2.023763173,-1.916559805
3.87,53.6769,50.64922744,-3.027672562,1.947245132
3.88,53.8544,53.70463727,-0.149762732,1.60441748
3.89,54.0321,53.58331709,-0.448782906,3.604722978
3.9,54.21,56.96917449,2.759174486,-1.643742064
3.91,54.3881,52.16746962,-2.220630381,-1.214818347
3.92,54.5664,52.2245292,-2.3418708,-1.555513985
3.93,54.7449,52.2383948,-2.506505202,-0.69359791
3.94,54.9236,56.31066275,1.387062748,-2.063052859
3.95,55.1025,55.04068262,-0.061817376,3.433450953
3.96,55.2816,54.07629104,-1.205308958,0.043816235
3.97,55.4609,56.10275423,0.641854226,2.294009232
3.98,55.6404,57.42025774,1.779857736,-2.93511195
3.99,55.8201,58.33742313,2.517323134,-0.683644815
4,56,55.63553876,-0.364461244,-0.023914626
4.01,56.1801,56.70345467,0.523354671,-0.604536817
4.02,56.3604,58.4711572,2.110757204,0.974014984
4.03,56.5409,55.88768823,-0.653211772,0.173750318
4.04,56.7216,57.19387871,0.472278711,1.722635019
4.05,56.9025,56.38374794,-0.518752063,0.243860978
4.06,57.0836,59.9888281,2.905228104,1.814367825
4.07,57.2649,58.71416777,1.449267766,0.635751694
4.08,57.4464,58.05676424,0.610364238,-1.837801951
4.09,57.6281,56.57374608,-1.054353923,2.128619978
4.1,57.81,57.4501098,-0.359890195,-0.851143731
4.11,57.9921,57.71729532,-0.274804683,-0.5191564
4.12,58.1744,56.75693175,-1.41746825,-1.744800414
4.13,58.3569,57.71435188,-0.642548121,-0.263500794
4.14,58.5396,59.68780512,1.148205115,2.154814783
4.15,58.7225,61.56909343,2.846593427,0.385224729
4.16,58.9056,58.51076854,-0.394831461,1.280332949
4.17,59.0889,61.75934522,2.670445215,1.389739411
4.18,59.2724,58.99336321,-0.279036795,-0.642539944
4.19,59.4561,59.50586582,0.049765821,-0.167751052
4.2,59.64,58.51802354,-1.121976464,-1.160134264
4.21,59.8241,56.54571842,-3.278381577,2.217234312
4.22,60.0084,60.80449279,0.796092789,-2.43273252
4.23,60.1929,55.82535409,-4.367545907,0.667172327
4.24,60.3776,62.43005644,2.05245644,-0.809994901
4.25,60.5625,61.50365907,0.94115907,0.45242936
4.26,60.7476,61.43586158,0.688261578,-2.312402514
4.27,60.9329,60.31029482,-0.622605178,2.002485479
4.28,61.1184,59.06367957,-2.054720434,1.883579779
4.29,61.3041,59.79178352,-1.512316476,0.372176948
4.3,61.49,62.60915386,1.119153858,2.506995833
4.31,61.6761,62.21355724,0.537457237,-2.796261369
4.32,61.8624,61.98581954,0.123419543,-2.203677415
4.33,62.0489,64.52879346,2.479893461,1.665564291
4.34,62.2356,62.81308704,0.577487041,0.384558471
4.35,62.4225,62.130611,-0.291889,-1.794444215
4.36,62.6096,60.57002647,-2.039573527,1.477779803
4.37,62.7969,62.05591371,-0.74098629,2.514695721
4.38,62.9844,63.80338622,0.818986217,-4.380118435
4.39,63.1721,60.6332189,-2.538881096,0.732389591
4.4,63.36,63.67184264,0.311842639,-0.003773161
4.41,63.5481,66.24886072,2.700760723,-2.0806722
4.42,63.7364,64.20289755,0.46649755,-0.079743449
4.43,63.9249,62.55499751,-1.369902494,5.361677006
4.44,64.1136,64.3376485,0.224048496,2.909367517
4.45,64.3025,68.7909444,4.4884444,1.621578712
4.46,64.4916,62.89261586,-1.598984137,-1.423473025
4.47,64.6809,64.33138868,-0.349511315,1.798752395
4.48,64.8704,65.33494319,0.464543192,0.099258693
4.49,65.0601,64.96703669,-0.093063311,1.517244535
4.5,65.25,66.31298012,1.062980118,1.692598045
4.51,65.4401,64.24509649,-1.195003515,-0.652782408
4.52,65.6304,68.88359081,3.25319081,-2.562389405
4.53,65.8209,69.76923699,3.948336986,-0.120383971
4.54,66.0116,65.56757572,-0.444024278,1.871343535
4.55,66.2025,63.93172465,-2.270775345,-0.345978469
4.56,66.3936,64.4584771,-1.935122901,-1.173178517
4.57,66.5849,68.3480498,1.763149801,-0.25918417
4.58,66.7764,62.13127431,-4.645125694,-1.21547351
4.59,66.9681,64.2384941,-2.729605903,-1.541307884
4.6,67.16,65.1416137,-2.018386303,-0.704279406
4.61,67.3521,67.36984817,0.017748174,-4.453076371
4.62,67.5444,70.39771429,2.853314286,-1.837576962
4.63,67.7369,65.04044952,-2.696450478,-1.80445484
4.64,67.9296,67.75618333,-0.173416669,-0.082227215
4.65,68.1225,69.02292558,0.900425576,-0.88128903
4.66,68.3156,70.82496118,2.509361177,-1.022495884
4.67,68.5089,69.42021359,0.911313585,-3.326489459
4.68,68.7024,66.45495393,-2.247446068,1.726586668
4.69,68.8961,65.47607343,-3.420026574,-1.73140284
4.7,69.09,67.74756453,-1.342435469,2.19679401
4.71,69.2841,67.42296373,-1.861136271,0.194939715
4.72,69.4784,66.54490804,-2.933491962,1.596099987
4.73,69.6729,73.36021912,3.687319123,-0.256304732
4.74,69.8676,70.70076974,0.833169742,2.032024668
4.75,70.0625,72.23194355,2.169443547,-2.177609731
4.76,70.2576,70.61304496,0.355444965,-0.757535662
4.77,70.4529,68.00092058,-2.451979422,2.132361991
4.78,70.6484,69.66130514,-0.987094857,0.54873241
4.79,70.8441,67.29062318,-3.553476822,1.789780326
4.8,71.04,74.86065396,3.820653956,1.587490946
4.81,71.2361,74.09431278,2.858212779,-1.641298296
4.82,71.4324,70.77971459,-0.652685415,2.836484592
4.83,71.6289,74.54480069,2.915900685,-0.760789128
4.84,71.8256,69.79456657,-2.031033428,-4.228292848
4.85,72.0225,69.65052659,-2.371973414,2.778248172
4.86,72.2196,69.42173904,-2.797860955,1.423708221
4.87,72.4169,75.70940364,3.29250364,0.445650991
4.88,72.6144,76.83318488,4.218784877,-2.279814827
4.89,72.8121,73.73282303,0.920723033,3.407949364
4.9,73.01,75.30404591,2.294045908,-2.113729012
4.91,73.2081,76.95511255,3.747012553,-4.416583074
4.92,73.4064,68.27417626,-5.13222374,-0.827503094
4.93,73.6049,73.80165075,0.196750754,1.104600167
4.94,73.8036,74.26397374,0.460373736,-1.262640971
4.95,74.0025,75.25013732,1.247637319,-3.119279572
4.96,74.2016,71.77528334,-2.42631666,-2.839904581
4.97,74.4009,76.84645947,2.445559468,-0.914386354
4.98,74.6004,70.10434857,-4.496051427,-5.049538726
4.99,74.8001,78.42803137,3.627931368,-0.858800006
5,75,76.28834958,1.288349577,-2.13140949
5.01,75.2001,77.15972247,1.959622471,2.296319905
5.02,75.4004,76.37992812,0.979528123,-0.132885369
5.03,75.6009,76.20772456,0.606824565,-0.240401154
5.04,75.8016,75.27116963,-0.530430369,2.601397817
5.05,76.0025,76.74202964,0.739529642,4.192467004
5.06,76.2036,74.9109129,-1.292687102,1.845667008
5.07,76.4049,77.26574407,0.860844074,2.831167905
5.08,76.6064,77.58086341,0.97446341,1.790816786
5.09,76.8081,76.66544771,-0.142652289,1.875867557
5.1,77.01,76.09969063,-0.910309372,0.046393188
5.11,77.2121,75.27893689,-1.933163107,2.439128155
5.12,77.4144,78.43626957,1.021869571,0.849068526
5.13,77.6169,76.88360576,-0.733294243,3.22140482
5.14,77.8196,78.39896324,0.57936324,-1.077048824
5.15,78.0225,79.17995263,1.157452628,-2.077002735
5.16,78.2256,79.46480017,1.23920017,-1.62971298
5.17,78.4289,79.93315947,1.504259474,-0.819142519
5.18,78.6324,76.37683335,-2.255566648,2.560349108
5.19,78.8361,77.47065666,-1.365443341,-1.458615127
5.2,79.04,78.30725547,-0.73274453,-0.335297104
5.21,79.2441,77.99039087,-1.253709131,1.023563099
5.22,79.4484,80.54903387,1.10063387,1.789695301
5.23,79.6529,79.97171031,0.318810314,-1.039456275
5.24,79.8576,77.17448007,-2.683119928,-3.205185641
5.25,80.0625,79.80419867,-0.258301326,0.26667548
5.26,80.2676,80.55475719,0.287157192,-0.742084731
5.27,80.4729,79.39248365,-1.080416353,2.032057507
5.28,80.6784,81.29934919,0.620949193,-3.41134534
5.29,80.8841,82.79153863,1.907438629,-1.618040383
5.3,81.09,81.45673945,0.36673945,2.059186597
5.31,81.2961,82.49688904,1.200789043,2.681012189
5.32,81.5024,81.92032479,0.41792479,-3.861512631
5.33,81.7089,84.44762604,2.738726036,1.818914783
5.34,81.9156,75.97013773,-5.945462266,0.822722914
5.35,82.1225,82.44274676,0.320246759,1.067174614
5.36,82.3296,76.61942549,-5.710174513,-0.537233759
5.37,82.5369,83.48789044,0.950990437,3.797205797
5.38,82.7444,84.65409259,1.909692594,0.775502884
5.39,82.9521,83.54782882,0.595728819,-0.784938339
5.4,83.16,83.21111794,0.051117939,0.086561022
5.41,83.3681,82.3069513,-1.061148705,-0.299846549
5.42,83.5764,87.78800346,4.211603456,2.996055546
5.43,83.7849,81.3451894,-2.439710595,-0.081621837
5.44,83.9936,84.67506393,0.681463927,0.356354168
5.45,84.2025,85.3139256,1.111425604,0.690098869
5.46,84.4116,84.58746975,0.175869755,3.948574605
5.47,84.6209,87.01437107,2.393471073,2.257350745
5.48,84.8304,83.67345427,-1.15694573,-2.517749446
5.49,85.0401,84.25886368,-0.781236324,0.568914422
5.5,85.25,84.31584336,-0.934156636,-0.982182261
5.51,85.4601,87.84143509,2.381335094,1.177728247
5.52,85.6704,87.11814276,1.447742761,-0.710702268
5.53,85.8809,86.85759362,0.976693615,-4.211828269
5.54,86.0916,84.77662116,-1.314978836,1.668554535
5.55,86.3025,87.45286085,1.150360849,-1.605747018
5.56,86.5136,88.05436876,1.540768763,-0.212266282
5.57,86.7249,86.06592369,-0.658976311,2.203628828
5.58,86.9364,87.49141654,0.555016538,1.771637027
5.59,87.1481,86.73582455,-0.41227545,-0.616317285
5.6,87.36,88.44356536,1.083565364,-1.486075658
5.61,87.5721,88.64872648,1.07662648,3.025653297
5.62,87.7844,89.37624976,1.59184976,-1.093269937
5.63,87.9969,85.58406817,-2.412831829,-1.066170557
5.64,88.2096,85.19606092,-3.013539077,-0.279122379
5.65,88.4225,89.10369564,0.681195638,2.412710992
5.66,88.6356,92.64592874,4.010328737,0.63887964
5.67,88.8489,89.32854588,0.479645882,-1.554033687
5.68,89.0624,87.72582051,-1.336579494,1.484959849
5.69,89.2761,88.96142488,-0.314675124,1.966075451
5.7,89.49,88.98468364,-0.505316358,1.996844413
5.71,89.7041,90.54583415,0.841734154,-1.629887026
5.72,89.9184,88.15318728,-1.765212715,0.707056229
5.73,90.1329,91.01158171,0.878681713,2.638770925
5.74,90.3476,89.17353408,-1.174065923,0.412547921
5.75,90.5625,95.01370788,4.45120788,2.108686963
5.76,90.7776,94.09140874,3.313808737,-1.554063484
5.77,90.9929,89.32923354,-1.663666455,-3.128180698
5.78,91.2084,89.31168659,-1.896713408,-1.302729054
5.79,91.4241,93.3444408,1.920340796,0.539517536
5.8,91.64,89.42359044,-2.216409556,1.06243807
5.81,91.8561,92.00811477,0.152014774,2.240129729
5.82,92.0724,91.34997248,-0.72242752,-0.598391205
5.83,92.2889,89.0386528,-3.250247204,-3.367857326
5.84,92.5056,91.92192314,-0.583676857,2.467726556
5.85,92.7225,90.91701371,-1.805486291,-0.649319279
5.86,92.9396,91.41919931,-1.520400692,-0.406845526
5.87,93.1569,92.90597162,-0.250928381,0.549010713
5.88,93.3744,96.30399513,2.929595125,-3.152545203
5.89,93.5921,94.17825703,0.586157035,2.687957223
5.9,93.81,95.76907035,1.959070354,-1.487338712
5.91,94.0281,95.13682471,1.108724714,0.982328555
5.92,94.2464,92.64517862,-1.601221382,-0.417072742
5.93,94.4649,92.19264905,-2.272250953,-1.839655599
5.94,94.6836,97.51637791,2.832777909,-0.553257397
5.95,94.9025,94.99308593,0.090585933,0.612569575
5.96,95.1216,93.82674049,-1.29485951,0.111890593
5.97,95.3409,95.41735118,0.07645118,1.203414874
5.98,95.5604,96.36721033,0.806810331,1.006834481
5.99,95.7801,93.42129482,-2.358805181,-0.321910802
6,96,93.88205124,-2.117948756,-0.19309728
6.01,96.2201,95.01668235,-1.203417652,0.438095785
6.02,96.4404,96.63252288,0.192122877,-1.788546376
6.03,96.6609,96.68592033,0.025020326,1.797113562
6.04,96.8816,97.08605574,0.204455741,1.017872907
6.05,97.1025,93.61558545,-3.48691455,2.275724821
6.06,97.3236,97.29352097,-0.030079028,-2.980332687
6.07,97.5449,102.3652507,4.820350737,-2.851408775
6.08,97.7664,98.68737067,0.920970668,3.196143268
6.09,97.9881,98.20841912,0.220319122,1.827235987
6.1,98.21,98.61635119,0.406351194,-1.622293181
6.11,98.4321,100.8818948,2.449794765,0.031555625
6.12,98.6544,101.027009,2.372609026,-1.685715455
6.13,98.8769,99.83504041,0.958140412,2.32781049
6.14,99.0996,97.17799488,-1.921605117,0.987167534
6.15,99.3225,100.2123494,0.889849352,2.81815605
6.16,99.5456,99.07409112,-0.471508885,-0.426396991
6.17,99.7689,97.8277217,-1.941178298,0.76020739
6.18,99.9924,99.58277033,-0.40962967,-0.435261794
6.19,100.2161,97.25918534,-2.956914663,1.790365553
6.2,100.44,99.87719963,-0.562800368,1.11290916
6.21,100.6641,100.8028603,0.138760285,-1.411569261
6.22,100.8884,104.6850853,3.796685256,-0.649940753
6.23,101.1129,99.52594357,-1.586956432,-1.935058092
6.24,101.3376,103.8974351,2.559835132,-1.149965862
6.25,101.5625,97.89810804,-3.664391958,-1.347170184
6.26,101.7876,102.82056,1.032959964,4.912889911
6.27,102.0129,103.454263,1.441362958,1.95983623
6.28,102.2384,100.281277,-1.957122972,-2.732275205
6.29,102.4641,99.5975715,-2.866528501,-1.320314426
6.3,102.69,103.8211127,1.131112655,-2.019840018
6.31,102.9161,104.3451308,1.42903084,-0.826543333
6.32,103.1424,101.2565231,-1.885876933,1.926423238
6.33,103.3689,103.5380123,0.169112257,1.474033771
6.34,103.5956,103.6087937,0.013193682,-0.612909556
6.35,103.8225,104.8693832,1.04688319,-2.274696955
6.36,104.0496,102.681113,-1.36848697,-1.12606608
6.37,104.2769,102.9563742,-1.320525753,-0.394541085
6.38,104.5044,107.5323302,3.027930194,-0.811275311
6.39,104.7321,103.4661291,-1.265970861,1.898779104
6.4,104.96,103.3531958,-1.606804191,-1.176988663
6.41,105.1881,106.4818132,1.293713229,1.169380736
6.42,105.4164,107.1837943,1.767394347,-1.422472659
6.43,105.6449,105.3114853,-0.33341467,1.238409995
6.44,105.8736,104.4663055,-1.407294544,-1.818517457
6.45,106.1025,109.0101697,2.907669658,-0.25919692
6.46,106.3316,108.0023987,1.670798673,-2.355650797
6.47,106.5609,105.7263238,-0.834576248,-1.087092019
6.48,106.7904,104.6188379,-2.171562081,-0.076799212
6.49,107.0201,107.4439072,0.423807221,-0.049397112
6.5,107.25,106.9413013,-0.308698706,0.997525167
6.51,107.4801,104.2980588,-3.182041206,-1.392074533
6.52,107.7104,106.4678611,-1.242538872,-0.802772137
6.53,107.9409,110.1129633,2.172063322,2.423468222
6.54,108.1716,109.1460452,0.974445247,1.009442904
6.55,108.4025,106.1385944,-2.26390557,-0.621190929
6.56,108.6336,107.8664399,-0.767160138,-0.666344894
6.57,108.8649,107.82837,-1.036529977,-0.155306024
6.58,109.0964,106.8888134,-2.207586597,-2.090406546
6.59,109.3281,107.6040651,-1.724034862,0.813293133
6.6,109.56,105.293392,-4.266608023,-3.407054115
6.61,109.7921,109.8962091,0.10410908,-3.775322424
6.62,110.0244,112.7369179,2.712517925,0.08586052
6.63,110.2569,109.5843986,-0.672501384,-2.671236934
6.64,110.4896,106.9116471,-3.577952861,-0.519306875
6.65,110.7225,108.5583486,-2.164151431,0.632852369
6.66,110.9556,110.925906,-0.029693958,-2.299819916
6.67,111.1889,115.5672018,4.378301787,-0.655920938
6.68,111.4224,111.659452,0.237051952,-0.239464884
6.69,111.6561,108.5418816,-3.114218384,-1.532825709
6.7,111.89,109.9396082,-1.950391812,0.886010028
6.71,112.1241,113.6894488,1.565348828,-0.670358807
6.72,112.3584,116.2845551,3.926155051,-2.28003276
6.73,112.5929,112.5214377,-0.071462275,0.380817816
6.74,112.8276,116.7752933,3.947693325,-1.086317852
6.75,113.0625,111.8475691,-1.214930924,0.902889875
6.76,113.2976,111.042807,-2.254793009,3.588297748
6.77,113.5329,113.0863727,-0.446527336,0.15680813
6.78,113.7684,113.5843225,-0.184077475,-2.242305369
6.79,114.0041,112.8451371,-1.158962876,-1.193993761
6.8,114.24,112.6119002,-1.628099841,0.803352224
6.81,114.4761,111.2942673,-3.181832683,0.73755068
6.82,114.7124,118.8496811,4.137281138,-1.164510767
6.83,114.9489,111.8516474,-3.097252615,-0.310736352
6.84,115.1856,117.0364969,1.850896874,1.047785417
6.85,115.4225,113.472628,-1.949872046,-0.913689764
6.86,115.6596,119.6795279,4.019927876,0.031272054
6.87,115.8969,118.3695406,2.472640646,-1.812204714
6.88,116.1344,117.7245737,1.590173657,0.021354795
6.89,116.3721,117.6499558,1.277855771,1.646905427
6.9,116.61,115.9957524,-0.614247567,3.249239354
6.91,116.8481,115.7982954,-1.049804603,-0.290352539
6.92,117.0864,119.6151383,2.528738306,2.648039463
6.93,117.3249,117.1657593,-0.159140688,0.60220176
6.94,117.5636,119.7064993,2.142899336,2.320974371
6.95,117.8025,115.7534049,-2.049095092,-4.492112713
6.96,118.0416,119.7004828,1.65888277,-1.306632228
6.97,118.2809,117.3743877,-0.906512343,-0.035674259
6.98,118.5204,118.6999833,0.179583302,0.999788167
6.99,118.7601,118.2535085,-0.506591522,-3.747530482
7,119,119.7115897,0.71158974,-4.714894419
7.01,119.2401,121.9170777,2.676977741,1.579132944
7.02,119.4804,121.6578366,2.177436568,3.014668247
7.03,119.7209,121.2613206,1.540420635,2.681767641
7.04,119.9616,118.4782489,-1.483351144,-1.169003902
7.05,120.2025,118.9017186,-1.300781427,-3.531238954
7.06,120.4436,122.5825071,2.138907136,0.006344611
7.07,120.6849,119.7149862,-0.969913768,0.383801427
7.08,120.9264,119.188164,-1.738236008,2.155482969
7.09,121.1681,122.341259,1.173159011,-0.093433256
7.1,121.41,117.1489957,-4.261004338,0.281639746
7.11,121.6521,122.6053017,0.953201672,1.408935959
7.12,121.8944,123.4280293,1.533629253,-0.483954626
7.13,122.1369,121.8362965,-0.300603489,-1.694039004
7.14,122.3796,119.6355514,-2.744048604,1.244610936
7.15,122.6225,122.5079333,-0.114566695,-2.638860182
7.16,122.8656,120.272886,-2.592714,3.211567902
7.17,123.1089,122.107065,-1.001835035,1.969799769
7.18,123.3524,125.0292061,1.676806057,-2.482375579
7.19,123.5961,119.7648321,-3.831267933,2.855056096
7.2,123.84,125.4302212,1.590221247,-2.245653799
7.21,124.0841,124.6833204,0.599220439,2.190894454
7.22,124.3284,121.2799904,-3.048409634,3.363043547
7.23,124.5729,122.2058638,-2.367036247,1.058033965
7.24,124.8176,123.6316201,-1.185979882,1.312713339
7.25,125.0625,123.8115542,-1.250945841,-0.436309613
7.26,125.3076,125.6146549,0.307054923,3.392274243
7.27,125.5529,124.5288856,-1.024014403,-2.530464854
7.28,125.7984,123.6097907,-2.188609333,3.823831269
7.29,126.0441,125.9024677,-0.141632297,1.485184628
7.3,126.29,125.9686342,-0.321365808,0.161428923
7.31,126.5361,125.7249034,-0.811196595,2.590503592
7.32,126.7824,126.4686255,-0.313774486,-1.537747506
7.33,127.0289,125.9653497,-1.063550318,-2.179158184
7.34,127.2756,130.1905238,2.914923837,1.355789062
7.35,127.5225,126.4971798,-1.025320194,2.124198909
7.36,127.7696,129.8361851,2.066585091,1.75760967
7.37,128.0169,128.4311849,0.414284944,3.064846798
7.38,128.2644,127.7377631,-0.526636864,1.628070763
7.39,128.5121,130.0486273,1.536527322,-1.646857718
7.4,128.76,129.7025903,0.942590328,3.966480445
7.41,129.0081,132.9336393,3.925539323,1.840241391
7.42,129.2564,124.9433241,-4.313075869,0.373155378
7.43,129.5049,128.6316761,-0.873223912,-1.177294806
7.44,129.7536,132.9810605,3.227460511,2.520881975
7.45,130.0025,129.0354013,-0.967098674,1.104938129
7.46,130.2516,126.9895518,-3.262048225,0.36617634
7.47,130.5009,129.0824286,-1.418471376,1.269501326
7.48,130.7504,131.2909654,0.540565412,1.517239498
7.49,131.0001,132.6319115,1.631811526,-0.376394179
7.5,131.25,131.2714841,0.021484122,-0.747900801


==> data/loss_comp_vanilla_dim_2.csv <==
iter,lm,2slm,l2se,2sl2se
1,10.22497399,0.792427936,9.823793566,3.175648236
2,9.943373521,-2.551207546,9.480991762,1.610121379
3,9.642611241,-4.079360457,9.109584685,-0.367721016
4,9.321110497,-4.035079636,8.707021211,-2.418786641
5,8.977116578,-3.989650115,8.270892502,-3.137862793
6,8.608956247,-3.920840649,7.799310219,-3.438223947
7,8.215547775,-3.639890908,7.291127266,-3.731769872
8,7.795718418,-3.956495865,6.746993829,-3.992966469
9,7.349159541,-3.931986381,6.170216116,-4.44364207
10,6.876606116,-3.740405122,5.570486057,-4.346904418
11,6.380909689,-3.734349981,4.968194894,-4.792140407
12,5.868462774,-3.865930111,4.399758735,-5.050063699
13,5.351143427,-3.953322325,3.916919152,-5.517218776
14,4.849376462,-3.934427766,3.56722904,-5.691154327
15,4.383181918,-3.91054472,3.354384176,-5.559568332
16,3.961757059,-3.945629946,3.244443042,-6.442611358
17,3.579289731,-3.84704153,3.19303183,-6.723315086
18,3.237478231,-3.154719812,3.16977757,-7.013516267
19,2.927482903,-3.753478123,3.158969489,-7.271741158
20,2.637305631,-3.940566596,3.153235729,-7.397185249
21,2.362916111,-3.83121082,3.149506606,-7.286511855
22,2.099521955,-3.49592329,3.146540383,-7.679814631
23,1.843278168,-3.450430334,3.143965625,-7.651998492
24,1.596960191,-3.966542764,3.141382405,-8.104798614
25,1.357127954,-3.968519415,3.138721464,-8.156319834
26,1.121560383,-3.970666991,3.136217362,-6.875516329
27,0.896051939,-3.909813724,3.133659452,-7.491957036
28,0.676607619,-3.708927784,3.130918832,-7.408327612
29,0.461266688,-3.968186002,3.127973434,-6.871540933
30,0.254705134,-3.820312568,3.125113837,-8.23128616
31,0.054047614,-3.863516477,3.121885514,-8.191965953
32,-0.143876852,-3.939593367,3.118915301,-3.68897684
33,-0.335083968,-3.066746789,3.115452651,-4.093179846
34,-0.525089678,-3.317726151,3.111973927,-4.696716637
35,-0.711301234,-3.881962822,3.108507823,-6.643379234
36,-0.895489187,-3.926023422,3.104607944,-7.202971383
37,-1.079259932,-3.783675097,3.056060556,-7.071679135
38,-1.257998375,-3.32303352,2.793277949,-5.678909122
39,-1.438725396,-3.735161998,2.284903662,-3.761013639
40,-1.613618067,-3.951252939,1.688977986,-7.696920861
41,-1.787222149,-3.753948519,1.094211097,-6.461432209
42,-1.961044577,-3.922037267,0.558093315,-5.776608607
43,-2.130566403,-3.63177583,0.133785588,-4.425593519
44,-2.2962558,-3.611893439,-0.17216015,-3.616587131
45,-2.454817873,-3.716148491,-0.407688864,-6.929462274
46,-2.627166025,-3.158220785,-0.618848682,-5.475088809
47,-2.779130651,-3.958211081,-0.749404048,-7.582566589
48,-2.93299645,-3.486936018,-0.945633973,-4.906811552
49,-3.080289889,-3.975598908,-1.103057567,-4.742445612
50,-3.220094936,-3.775997157,-1.263927407,-4.043213953
51,-3.326936852,-3.685367921,-1.411661766,-3.388001415
52,-3.481420304,-3.994966095,-1.580772924,-6.151919919
53,-3.583896186,-3.368912558,-1.674392727,-8.005112899
54,-3.710362061,-3.855413631,-1.82377968,-4.924047972
55,-3.796255001,-3.945674014,-1.980100551,-4.003076996
56,-3.78830356,-3.553021106,-2.123831894,-7.714766539
57,-3.943015064,-4.042156752,-2.229757599,-7.926733029
58,-3.996691665,-3.820688334,-2.317690826,-7.518638856
59,-4.075796165,-3.830537539,-2.502379777,-5.183253365
60,-4.121660063,-4.01228719,-2.630789403,-7.385955385
61,-4.19881667,-3.644141712,-2.573184251,-4.052825338
62,-3.975938386,-3.725801962,-2.829752274,-7.697943794
63,-4.18838251,-3.720473227,-3.010643909,-6.308897092
64,-4.266090225,-4.010389498,-3.044877646,-7.382318203
65,-4.276213702,-3.735979179,-3.27211757,-6.123204379
66,-4.288577358,-4.022753825,-3.218292251,-3.151556109
67,-4.32676381,-4.056987027,-3.470594436,-6.224693901
68,-4.318731503,-3.892966975,-3.506713286,-6.083270701
69,-4.292695419,-4.017698757,-3.622165146,-6.740444594
70,-4.194444711,-3.971381824,-3.824187287,-6.494913613
71,-4.299080758,-3.485267711,-3.93619944,-3.589755711
72,-4.379914642,-3.73201999,-4.032930081,-7.851723159
73,-4.354212178,-4.065600503,-4.174242725,-4.745426993
74,-4.400836403,-3.969074653,-4.195032411,-5.130315883
75,-4.290151548,-3.143686669,-4.451494414,-6.030420958
76,-4.354595992,-4.160663333,-4.42569245,-5.451647488
77,-4.277849141,-3.033191702,-4.60239073,-3.475191245
78,-4.312186084,-3.553404475,-4.814120336,-6.991532867
79,-4.38173681,-3.313146126,-4.821157315,-6.511686116
80,-4.178302259,-3.936825025,-4.878917145,-7.44636495
81,-4.176266156,-3.174014994,-5.097062002,-7.283318757
82,-4.223255038,-3.970015261,-5.006923691,-6.690015652
83,-4.192115649,-3.746466068,-5.399721918,-7.890987569
84,-4.207201404,-4.205549239,-5.491362742,-6.233931284
85,-4.128906459,-3.673687174,-5.524394889,-5.216524711
86,-4.266799784,-3.387910882,-5.690306543,-5.080774269
87,-4.332889576,-4.013648632,-5.715841915,-5.898033298
88,-4.132322795,-3.070569611,-5.765411065,-7.412882497
89,-4.244793099,-4.27045469,-6.09670184,-8.073966575
90,-4.257699725,-3.741377209,-6.156404225,-6.051894421
91,-4.201049022,-4.145739686,-6.277802077,-6.257571992
92,-4.211147804,-4.624518267,-6.097589183,-8.946252075
93,-4.306913428,-4.277514921,-6.142614649,-5.629975896
94,-4.250788197,-4.629229162,-6.610870249,-8.639472709
95,-4.225665796,-4.848133688,-6.425145209,-6.38126687
96,-4.027639624,-4.991881116,-6.750170411,-6.741838364
97,-4.298982664,-5.336045324,-6.795869439,-8.204045841
98,-4.057750491,-4.720715853,-6.936671325,-9.210694254
99,-4.362251303,-4.372421411,-6.704423267,-6.507874341
100,-4.134117351,-5.681727348,-7.046831264,-6.50821506
101,-4.364587825,-5.790012043,-6.685405307,-6.142980217
102,-4.390301295,-5.741234015,-7.063953364,-8.893613587
103,-4.429487171,-6.030989507,-7.185216899,-9.139561455
104,-4.07088195,-5.204223786,-7.148464045,-8.647387853
105,-4.416301141,-6.244157922,-7.168536544,-8.504052228
106,-4.46555785,-5.76974605,-7.155971335,-8.488037471
107,-4.22068572,-6.18508466,-7.273901712,-9.415919084
108,-4.362398789,-6.125101043,-7.284666896,-9.527481121
109,-4.198197493,-5.647772721,-7.257869407,-9.045139252
110,-4.403631692,-5.971028107,-7.289211295,-8.88546742
111,-4.371958921,-6.066994802,-7.226196329,-9.204544599
112,-4.340236346,-5.977898079,-7.288085811,-9.745223568
113,-4.443440472,-5.805187557,-7.265532714,-8.987452822
114,-4.3500963,-6.182405896,-7.308128707,-9.420473024
115,-4.30088903,-6.10018492,-7.288067092,-9.498381621
116,-4.420389046,-6.066173789,-7.28821071,-9.609603715
117,-4.475294759,-6.143320106,-7.126145134,-10.00806633
118,-4.404027201,-5.789050024,-7.285312174,-9.666474827
119,-4.316876831,-6.172302135,-7.296207062,-9.73128478
120,-4.387446649,-6.216692102,-7.299721534,-9.461274479
121,-4.489986937,-6.038069375,-7.220912869,-10.00100432
122,-4.421053737,-6.23073579,-7.068145051,-10.04266195
123,-4.376249519,-6.242920448,-7.148253639,-9.681491494
124,-4.295967952,-6.107614286,-7.290180734,-9.822987284
125,-4.384150434,-6.265170509,-7.28690772,-9.805594088
126,-4.479515483,-6.137236347,-7.275244233,-10.11896146
127,-4.438704314,-6.137635036,-7.261622234,-10.10330066
128,-4.418626091,-6.224834851,-7.27299159,-9.829080101
129,-4.378273147,-6.21021232,-7.235424355,-9.944082943
130,-4.361952774,-6.22808048,-7.244515723,-10.0741486
131,-4.442149281,-6.251562822,-7.25756414,-10.15371036
132,-4.428919148,-6.149829786,-7.270998668,-9.991803687
133,-4.463972969,-6.305279409,-7.17477866,-10.18311646
134,-4.400878267,-6.225895818,-7.267634992,-10.16929078
135,-4.421547443,-5.994577307,-7.21406864,-9.995363655
136,-4.455301638,-6.23988236,-7.257352411,-10.1911592
137,-4.440234572,-6.287771494,-7.255811647,-10.16929773
138,-4.451726067,-6.296005147,-7.221256466,-10.19271219
139,-4.385513713,-6.294276973,-7.223828583,-10.08170177
140,-4.434225792,-6.293862086,-7.188465382,-10.03969442
141,-4.474249457,-6.26529473,-7.252804792,-10.07106671
142,-4.419661086,-6.145307718,-7.221081897,-9.870181508
143,-4.465631466,-6.208507353,-7.246985434,-10.18580454
144,-4.455849563,-6.151800995,-7.249676617,-10.15893295
145,-4.419205325,-6.154836717,-7.248571247,-10.21971926
146,-4.420155707,-6.290198315,-7.238585749,-10.05624712
147,-4.468132243,-6.236541647,-7.246165004,-10.21435119
148,-4.466798104,-6.312208404,-7.242048072,-10.16710973
149,-4.50168556,-6.233935867,-7.243049061,-10.21085603
150,-4.451998966,-6.1397108,-7.219784762,-10.01872867
151,-4.45482764,-6.277790706,-7.22997014,-9.770187523
152,-4.434047894,-6.146277627,-7.229455768,-10.21065342
153,-4.433987863,-6.27292229,-7.233283128,-10.12961813
154,-4.446874643,-6.223947762,-7.182142428,-10.1249578
155,-4.472337436,-6.294174482,-7.206411982,-10.21864018
156,-4.452497348,-6.269728909,-7.236051904,-10.08007099
157,-4.391270885,-6.22577676,-7.240895066,-10.14679824
158,-4.43792252,-6.170820886,-7.239536497,-10.17314082
159,-4.482020788,-6.319809043,-7.181198001,-10.21746488
160,-4.461226066,-6.305842583,-7.222470876,-10.19332047
161,-4.471179487,-6.30917029,-7.222526096,-10.08668647
162,-4.458367534,-6.317137464,-7.237767124,-10.19506661
163,-4.465590627,-6.28424994,-7.237561121,-10.20391945
164,-4.469039739,-6.277619086,-7.223328318,-10.11770468
165,-4.462273999,-6.181325652,-7.235550754,-9.970785087
166,-4.437258971,-6.321289537,-7.234993347,-10.19912173
167,-4.477091276,-6.137590449,-7.218140613,-10.18626663
168,-4.47106145,-6.185352707,-7.235521267,-10.14120317
169,-4.472268018,-6.243386427,-7.217656811,-10.2380986
170,-4.476721502,-6.27519638,-7.233820976,-10.20159069
171,-4.43419359,-6.320920895,-7.233505655,-10.24421635
172,-4.456711722,-6.274593982,-7.18285606,-10.19860975
173,-4.445517822,-6.288960708,-7.216845502,-10.18743561
174,-4.473960636,-6.277516544,-7.22957711,-10.23386964
175,-4.475138868,-6.256146101,-7.198757768,-10.24526411
176,-4.459735277,-6.315375644,-7.211542534,-10.23499096
177,-4.470801966,-6.304035694,-7.21308821,-10.21936756
178,-4.476308723,-6.309575341,-7.220952303,-10.10697259
179,-4.475614724,-6.249094566,-7.215607629,-10.24096028
180,-4.467202091,-6.314342211,-7.230379593,-10.01420341
181,-4.468372694,-6.297358305,-7.229179747,-9.999706118
182,-4.4696185,-6.307073113,-7.231324739,-10.14864303
183,-4.471113206,-6.241798497,-7.225196462,-10.24563746
184,-4.463339739,-6.323222482,-7.230381012,-10.19140668
185,-4.473021998,-6.304900692,-7.230111822,-10.17454804
186,-4.46694521,-6.299402186,-7.214980897,-10.18291669
187,-4.476504615,-6.25749651,-7.208107765,-10.11573501
188,-4.462418583,-6.238235883,-7.210056332,-10.07236742
189,-4.478880797,-6.31569497,-7.230977176,-10.23265508
190,-4.46768218,-6.243123744,-7.219751615,-10.24901478
191,-4.468095666,-6.305906397,-7.215293345,-10.23339536
192,-4.470478701,-6.314873306,-7.196849001,-10.17038087
193,-4.470301076,-6.309514929,-7.226795753,-10.24164571
194,-4.478857613,-6.261965338,-7.229563296,-10.22990323
195,-4.480463103,-6.31737498,-7.218946082,-10.1934903
196,-4.476636055,-6.310119781,-7.22837124,-10.19057908
197,-4.462055983,-6.299018564,-7.229280881,-10.15447768
198,-4.477549895,-6.304898327,-7.209801486,-10.23028896
199,-4.459851004,-6.316500517,-7.229305956,-10.21820895
200,-4.453907247,-6.295450582,-7.214006992,-10.17379464
201,-4.46300013,-6.277261099,-7.2255217,-10.19209483
202,-4.466866839,-6.2811861,-7.215352287,-10.21165538
203,-4.475623903,-6.319971366,-7.225268957,-10.25196835
204,-4.478933232,-6.320332787,-7.227808482,-10.16437758
205,-4.454853923,-6.308080164,-7.22135944,-10.24932333
206,-4.457741293,-6.329049762,-7.200880087,-10.17842931
207,-4.485269242,-6.269454735,-7.219687875,-10.14084093
208,-4.467059231,-6.295207858,-7.226969862,-10.06209907
209,-4.470042822,-6.32378958,-7.216542962,-9.985207642
210,-4.465241351,-6.332588132,-7.224869714,-10.22288258
211,-4.467721233,-6.325849476,-7.22212861,-10.23234856
212,-4.479610809,-6.305483456,-7.227155729,-10.18280533
213,-4.4685993,-6.30666438,-7.228028316,-10.16379232
214,-4.491045584,-6.231345643,-7.221738545,-10.23065947
215,-4.468371578,-6.299374698,-7.223709289,-10.23208088
216,-4.469593866,-6.306978835,-7.228219948,-10.2604527
217,-4.472232303,-6.325075865,-7.21995508,-10.26075445
218,-4.460301644,-6.331494857,-7.226462354,-10.23411047
219,-4.461733482,-6.29401321,-7.226588196,-10.23933302
220,-4.478121078,-6.330172226,-7.210385417,-10.19328871
221,-4.472117924,-6.324919392,-7.214926469,-10.12382131
222,-4.463899254,-6.324039254,-7.228328657,-10.26069028
223,-4.475394405,-6.296187871,-7.226975496,-10.10720462
224,-4.480460013,-6.291370129,-7.221168123,-10.18110927
225,-4.486059482,-6.217653435,-7.226432226,-9.987740321
226,-4.46497531,-6.284472457,-7.226590528,-10.16494798
227,-4.468204005,-6.322500058,-7.221755321,-10.25519317
228,-4.461750476,-6.33655651,-7.208543443,-10.14846759
229,-4.487823182,-6.33423033,-7.226626151,-10.23047921
230,-4.464233067,-6.345198506,-7.228980646,-10.239172
231,-4.481006427,-6.290156425,-7.228193265,-10.24428085
232,-4.476115351,-6.295123993,-7.228541374,-10.23145021
233,-4.468113147,-6.316399538,-7.2285273,-10.27610299
234,-4.486223416,-6.29367155,-7.209529568,-9.994009632
235,-4.464609774,-6.325122937,-7.217872202,-10.22773222
236,-4.47574367,-6.32825765,-7.226678799,-10.01227538
237,-4.478445718,-6.268713039,-7.210997021,-10.23620662
238,-4.476970236,-6.243244799,-7.229858855,-10.10215975
239,-4.447500932,-6.346778551,-7.197128541,-10.22448894
240,-4.477868853,-6.350318336,-7.228842751,-10.18944362
241,-4.474725815,-6.315747521,-7.222122074,-10.2342923
242,-4.481961657,-6.346680415,-7.232008782,-10.03789474
243,-4.47112957,-6.324578566,-7.223034732,-10.09481789
244,-4.468856694,-6.338378061,-7.226630088,-10.03759426
245,-4.469162622,-6.312685569,-7.22620678,-10.22234406
246,-4.479879286,-6.336374503,-7.198540602,-10.18173751
247,-4.472231826,-6.346327416,-7.217740859,-10.26927243
248,-4.481211954,-6.340888854,-7.233742428,-10.27432058
249,-4.477319856,-6.335253986,-7.228943463,-10.22328819
250,-4.466400941,-6.324664037,-7.225440613,-10.03606664
251,-4.478937303,-6.312040656,-7.234111191,-10.18985985
252,-4.470253276,-6.347122261,-7.206851502,-10.25099303
253,-4.456550544,-6.352416154,-7.231193861,-10.27573884
254,-4.455993993,-6.3331646,-7.235802343,-10.26130675
255,-4.477694316,-6.283758923,-7.223346983,-10.25970347
256,-4.476610459,-6.357222175,-7.238892005,-10.23389613
257,-4.461925804,-6.307913678,-7.23701392,-10.28944625
258,-4.476249206,-6.261294313,-7.237625122,-10.28883961
259,-4.457329473,-6.326085488,-7.238902114,-10.29930061
260,-4.488346644,-6.356112478,-7.242231572,-10.25583491
261,-4.478467473,-6.35801495,-7.220678748,-10.28303278
262,-4.467011904,-6.355903951,-7.242961639,-10.01644297
263,-4.463080994,-6.322383312,-7.242737343,-10.250793
264,-4.476383323,-6.339647765,-7.239371178,-10.17418649
265,-4.470506199,-6.313487894,-7.238955044,-10.30688738
266,-4.474564421,-6.29284453,-7.226636981,-10.29195155
267,-4.478607143,-6.261219723,-7.236127178,-10.2406051
268,-4.464970307,-6.322033912,-7.242016823,-9.976467938
269,-4.47417304,-6.352277814,-7.248962111,-10.29125119
270,-4.485997164,-6.327444693,-7.233907575,-10.28021385
271,-4.47706726,-6.356554029,-7.251405558,-10.15511932
272,-4.473573317,-6.353566266,-7.237829993,-9.927893305
273,-4.453449464,-6.362617456,-7.246886704,-10.22803956
274,-4.478647414,-6.361293524,-7.254501106,-10.31226538
275,-4.471566682,-6.354437425,-7.250554294,-10.28076832
276,-4.478659513,-6.367020487,-7.253801004,-10.1875277
277,-4.473197411,-6.287736054,-7.24531874,-10.30408935
278,-4.468721798,-6.366231061,-7.259745289,-10.22238774
279,-4.474178022,-6.360871193,-7.253789335,-10.13872451
280,-4.46447139,-6.360467017,-7.260978927,-10.21944868
281,-4.484623739,-6.340282593,-7.252656384,-10.2529636
282,-4.458855226,-6.355723655,-7.256178052,-10.27525961
283,-4.470019495,-6.318278569,-7.265922015,-10.32695564
284,-4.476230931,-6.336792663,-7.251093279,-10.17313969
285,-4.48014457,-6.371206237,-7.242194964,-10.27761173
286,-4.48589553,-6.368918215,-7.24958964,-10.16598145
287,-4.47631196,-6.328811641,-7.27249512,-10.08829954
288,-4.473450976,-6.363867718,-7.264138184,-10.2112421
289,-4.488732435,-6.353455752,-7.275743628,-10.23701053
290,-4.480265915,-6.296486762,-7.263663279,-10.26521359
291,-4.499565619,-6.368156571,-7.272557649,-10.28749295
292,-4.468722068,-6.308726651,-7.281626797,-10.3344583
293,-4.479133127,-6.370371047,-7.286195468,-10.33437504
294,-4.491990096,-6.323418645,-7.259418585,-10.30466111
295,-4.474439424,-6.358629497,-7.278265803,-10.30555077
296,-4.486573678,-6.369224629,-7.287492717,-10.31494662
297,-4.480587378,-6.365446145,-7.287217692,-10.23978122
298,-4.486040887,-6.33544236,-7.293380597,-10.29604202
299,-4.482938088,-6.368451771,-7.301613033,-10.29806023
300,-4.479671531,-6.371970139,-7.285375198,-10.2889964
301,-4.472260854,-6.312689236,-7.298953073,-10.32308886
302,-4.485246061,-6.355980173,-7.295354304,-10.32268003
303,-4.470871589,-6.375347058,-7.305601746,-10.26346845
304,-4.487753608,-6.3729946,-7.295864238,-10.33751087
305,-4.470246302,-6.378346271,-7.297768714,-10.33392318
306,-4.472338916,-6.334995823,-7.309692925,-10.18895385
307,-4.481718234,-6.353321419,-7.325397115,-10.05374395
308,-4.474260557,-6.375443844,-7.321992562,-10.35009816
309,-4.491197203,-6.366575118,-7.324504227,-10.28746611
310,-4.484575465,-6.352089163,-7.320508067,-10.36637947
311,-4.484155664,-6.356494799,-7.314110986,-10.21496771
312,-4.482154862,-6.36573822,-7.337557772,-10.35007747
313,-4.477508628,-6.332934796,-7.326431839,-10.29303427
314,-4.484977057,-6.354299091,-7.346314724,-10.3476202
315,-4.476748151,-6.375830237,-7.338567108,-10.35306489
316,-4.471204183,-6.371953875,-7.335316245,-10.26858543
317,-4.483663923,-6.370058329,-7.349924859,-10.36178001
318,-4.479330081,-6.351248958,-7.356041072,-10.30660677
319,-4.474680446,-6.352594975,-7.353077329,-10.29730783
320,-4.477605501,-6.387831736,-7.36222081,-10.35382685
321,-4.500257517,-6.364386873,-7.373671174,-10.34333859
322,-4.481999605,-6.379527406,-7.357934859,-10.04212618
323,-4.487184408,-6.385122642,-7.372818231,-10.31613167
324,-4.484091493,-6.345014702,-7.383843087,-10.36311247
325,-4.480078961,-6.352830398,-7.387639016,-10.35288769
326,-4.486827646,-6.306285819,-7.3731959,-10.40212361
327,-4.487679376,-6.383371721,-7.368019989,-10.37661987
328,-4.476801169,-6.381876338,-7.405685467,-10.33470136
329,-4.492794983,-6.345811987,-7.376372893,-10.40829535
330,-4.502354828,-6.382167991,-7.405411794,-10.37135634
331,-4.505413636,-6.375809636,-7.414709615,-10.30377878
332,-4.477492521,-6.365171685,-7.41090882,-10.02331788
333,-4.495080106,-6.300238245,-7.430396458,-10.38733482
334,-4.486117149,-6.397519617,-7.431935079,-10.40191287
335,-4.491760866,-6.377709601,-7.436990067,-10.0046279
336,-4.476735783,-6.384537045,-7.431496674,-10.36117397
337,-4.477623464,-6.357457544,-7.424234347,-10.37370363
338,-4.471028133,-6.39650922,-7.450290616,-10.41130435
339,-4.478964662,-6.367851714,-7.439872513,-10.41189855
340,-4.476499564,-6.375903096,-7.464135021,-10.34318958
341,-4.490858924,-6.354117982,-7.43723412,-10.4277439
342,-4.475606352,-6.342118478,-7.489897087,-10.09373845
343,-4.483502957,-6.332215671,-7.448588222,-10.40412525
344,-4.494220589,-6.3817326,-7.470447655,-10.39103543
345,-4.482208776,-6.380856067,-7.495037487,-10.34982385
346,-4.492262528,-6.385158732,-7.506766319,-10.42003655
347,-4.46916824,-6.356965863,-7.501812,-10.31737399
348,-4.503364478,-6.356319645,-7.473135506,-10.40907931
349,-4.484933597,-6.378678301,-7.516325085,-10.44037085
350,-4.47831392,-6.395954367,-7.534737036,-10.08484129
351,-4.508507373,-6.410483944,-7.496790448,-10.41540824
352,-4.485107308,-6.368689431,-7.512144713,-10.43514429
353,-4.500556883,-6.408875929,-7.538643137,-10.41635481
354,-4.498717104,-6.407866896,-7.553447583,-10.40286689
355,-4.499216883,-6.405933847,-7.543968671,-10.42568985
356,-4.490141237,-6.404836895,-7.542238173,-10.23843446
357,-4.480920392,-6.337228771,-7.546935138,-10.40942952
358,-4.484213286,-6.401111058,-7.572912082,-10.40139574
359,-4.484938116,-6.404499133,-7.597207871,-10.41171252
360,-4.480082814,-6.393858648,-7.568086673,-10.4542238
361,-4.50144482,-6.402783392,-7.59937674,-10.11875091
362,-4.486093653,-6.367773608,-7.569625989,-10.25656659
363,-4.483900875,-6.375514901,-7.603755239,-10.20076473
364,-4.510410144,-6.371587884,-7.602877952,-10.39405681
365,-4.481298616,-6.393059823,-7.640701838,-10.34214333
366,-4.495227153,-6.406109209,-7.629734519,-10.24647538
367,-4.480150062,-6.406900007,-7.603284727,-10.39052968
368,-4.489006295,-6.422146538,-7.626549921,-10.43399401
369,-4.486944823,-6.404710592,-7.623041942,-10.44795993
370,-4.490048042,-6.413426402,-7.664240163,-10.40507235
371,-4.49615754,-6.325253694,-7.662104351,-10.42417741
372,-4.482417555,-6.405559078,-7.668376578,-10.45477495
373,-4.500887536,-6.39631714,-7.659853102,-10.42369971
374,-4.5009425,-6.369610265,-7.676888739,-10.41006463
375,-4.491864416,-6.423237604,-7.690509871,-10.41298124
376,-4.507754712,-6.41350973,-7.670858378,-10.47438949
377,-4.505993367,-6.4234821,-7.700523172,-10.35544404
378,-4.494220079,-6.378762629,-7.717473774,-10.42303109
379,-4.492368262,-6.399571085,-7.724287189,-10.20760654
380,-4.481413763,-6.42292765,-7.723158623,-10.44773829
381,-4.494943913,-6.410589581,-7.730014882,-10.48835028
382,-4.510542403,-6.399290209,-7.719908183,-10.4845042
383,-4.483243156,-6.292295271,-7.769402914,-10.47559766
384,-4.500643912,-6.385885293,-7.748022508,-10.21311396
385,-4.468534435,-6.387455271,-7.750452892,-10.44989832
386,-4.478627707,-6.393206087,-7.764024779,-10.46998642
387,-4.498118811,-6.381695953,-7.773044447,-10.40389214
388,-4.492066892,-6.388273324,-7.757817158,-10.19864373
389,-4.484020789,-6.426343289,-7.766944943,-10.49797298
390,-4.50757718,-6.387101488,-7.780695868,-10.48896848
391,-4.496125285,-6.41620807,-7.808904359,-10.37339916
392,-4.499018626,-6.414400192,-7.82185393,-10.40022239
393,-4.498921283,-6.399869127,-7.825402699,-10.17420974
394,-4.483212435,-6.444057791,-7.80813723,-10.50649932
395,-4.491074393,-6.445012146,-7.820559592,-10.49256531
396,-4.504148751,-6.398802793,-7.838102369,-10.4691511
397,-4.504266417,-6.424490122,-7.861169457,-10.37552381
398,-4.49084709,-6.423270529,-7.821429907,-10.50696513
399,-4.488485235,-6.44397632,-7.843038346,-10.50795834
400,-4.506186073,-6.446926269,-7.856748097,-10.48935161


==> data/loss_comp_vanilla_dim_2_corr.csv <==
iter,lm,2slm,l2se,2sl2se
1,8.406497658,2.790957273,8.7843511,2.48853217
2,7.732862778,1.083659199,8.209102942,1.419672552
3,6.964685068,-0.694778134,7.562223044,0.186340697
4,6.103953783,-2.745725984,6.841923243,-1.302220804
5,5.185418466,-3.377752164,6.059066348,-3.083741655
6,4.3187221,-3.388365477,5.253542601,-5.095006514
7,3.645695395,-3.382067237,4.519515404,-6.624260502
8,3.081069013,-3.377409705,3.978818031,-6.747203259
9,2.585672956,-3.29279608,3.652609439,-6.635797796
10,2.203978824,-3.403493038,3.319000041,-6.715803334
11,1.855279331,-3.340945643,2.844714359,-6.675272952
12,1.530542512,-3.290372787,2.382269119,-6.773591725
13,1.216019008,-3.392936663,1.936599819,-6.773129562
14,0.886143235,-3.390152526,1.520103162,-6.832747008
15,0.572579082,-3.40021422,1.137757305,-6.839415439
16,0.214538597,-3.40059909,0.812641027,-6.822761302
17,-0.114901338,-3.284417703,0.538287505,-6.861948713
18,-0.473341723,-3.185469127,0.304228397,-6.86005208
19,-0.866561147,-3.28022948,0.120853535,-6.836586126
20,-1.243441835,-3.391303688,-0.042699961,-6.797750348
21,-1.597359503,-3.207926123,-0.185401998,-6.837822807
22,-1.967377747,-3.415661206,-0.3280455,-6.857346936
23,-2.338885546,-3.399697409,-0.378795419,-6.752160444
24,-2.640907152,-3.401408664,-0.626481885,-6.856187888
25,-2.925582637,-3.300523709,-0.655312603,-6.847481407
26,-3.146625345,-3.173289252,-0.840776932,-6.663030612
27,-3.341666801,-3.075503033,-0.960809356,-6.861909754
28,-3.447177065,-3.407489314,-1.059962,-6.854657802
29,-3.549862451,-3.209959048,-1.114452073,-6.85895881
30,-3.60181651,-3.438090803,-1.343818579,-6.834813599
31,-3.649671151,-3.266494403,-1.471009549,-6.81958468
32,-3.664418152,-3.410735239,-1.572655612,-6.886554405
33,-3.688761017,-3.344148933,-1.629170343,-6.904839013
34,-3.666974228,-3.418008009,-1.798824029,-6.922632496
35,-3.683105833,-3.415543564,-1.794891707,-6.877462239
36,-3.679984641,-3.392124072,-2.03657732,-6.929940275
37,-3.634241575,-3.150830274,-2.110518787,-6.819190221
38,-3.642639587,-2.823400786,-2.126683341,-6.880566111
39,-3.585451685,-3.246135831,-2.19572833,-6.9751397
40,-3.567801519,-3.430421631,-2.44376452,-6.939518252
41,-3.613529238,-2.937070842,-2.565500255,-7.002274107
42,-3.557218395,-3.406089286,-2.525392081,-6.886684149
43,-3.569157525,-3.278124625,-2.621577859,-7.036847767
44,-3.555394314,-2.927791745,-2.718877897,-6.890443772
45,-3.493461097,-3.424139191,-2.785793965,-6.978179617
46,-3.508420032,-3.283250733,-2.977667515,-7.011766085
47,-3.512065582,-3.241301437,-3.05626014,-7.111791018
48,-3.542215463,-3.48465308,-3.199809206,-7.134721597
49,-3.43114664,-3.168870221,-3.091577036,-6.902769612
50,-3.503347393,-3.189645758,-3.107399865,-7.176473028
51,-3.467080832,-3.222625877,-3.338800582,-6.463797736
52,-3.455362814,-3.134968889,-3.426665763,-7.170481696
53,-3.48265969,-3.338035603,-3.66943461,-7.196722617
54,-3.310218629,-3.089655267,-3.523598191,-7.202229026
55,-3.366921342,-3.401561136,-3.693984772,-6.997301736
56,-3.466840774,-3.311603403,-3.721232224,-7.026823953
57,-3.416200877,-3.320012628,-3.694331331,-6.240637599
58,-3.45219462,-3.440783936,-4.099975965,-4.742563538
59,-3.450290619,-3.52384665,-3.991115201,-6.792326066
60,-3.350751381,-3.552942301,-4.022955515,-7.42987384
61,-3.401917263,-3.061728889,-4.341695318,-6.967403572
62,-3.329559002,-3.557140784,-4.423486324,-7.225456401
63,-3.44515236,-3.511270365,-4.547651042,-5.973124443
64,-3.43756556,-3.4793709,-4.49343206,-3.992648172
65,-3.414572231,-3.428874801,-4.783672467,-7.453247805
66,-3.416473464,-3.577419059,-4.656210437,-6.434517417
67,-3.369176341,-3.607948753,-4.994105422,-5.549176289
68,-3.430064252,-3.77150471,-4.814481796,-6.736320318
69,-3.298529495,-3.454915228,-5.16021288,-3.564818217
70,-3.433406991,-3.704305842,-4.884676422,-6.794172218
71,-3.399981073,-3.66124978,-4.977708796,-7.089228911
72,-3.35820122,-3.838222735,-5.432242673,-5.219673621
73,-3.432354913,-3.801786192,-5.355255881,-7.952432787
74,-3.400444101,-3.403799828,-5.43656063,-5.055210933
75,-3.22940159,-3.310392867,-5.412380279,-5.496747835
76,-3.324212615,-3.707643112,-5.298941672,-7.086588789
77,-3.409062776,-3.896862895,-5.663840226,-7.911436993
78,-3.41529668,-3.656255908,-5.426018561,-6.001828893
79,-3.361424095,-3.744417266,-5.787128776,-8.186046298
80,-3.414788957,-4.250590517,-5.943369985,-8.095540631
81,-3.384506779,-4.329344,-5.552003639,-7.58044302
82,-3.265039971,-4.083339341,-5.945901429,-4.976033761
83,-3.361647335,-4.789346304,-6.051303458,-7.880738261
84,-3.361298004,-4.78495025,-5.874431516,-6.740382711
85,-3.374158126,-5.231147652,-5.900001836,-6.983938942
86,-3.276923179,-2.819289875,-5.936415128,-5.967720666
87,-3.389268036,-3.402181992,-6.300428877,-4.247289723
88,-3.408876051,-3.342707147,-6.149073647,-7.57315496
89,-3.418801506,-3.440339439,-5.944079417,-7.207283025
90,-3.392289869,-3.367186015,-6.150165148,-3.963930066
91,-3.426786396,-3.506233879,-6.082323335,-6.424508143
92,-3.402198184,-3.323833666,-6.362479137,-3.146288291
93,-3.412209045,-3.155622474,-6.39986257,-7.805576817
94,-3.427866806,-3.26149114,-6.317886762,-8.132310927
95,-3.430039682,-3.647598402,-6.237989664,-6.184889923
96,-3.410121691,-3.244818824,-6.431997809,-7.904746508
97,-3.397304794,-3.212434031,-6.233519381,-4.175562167
98,-3.398240517,-3.62727941,-6.451795422,-9.49562324
99,-3.427976408,-3.277278703,-6.456357908,-7.192030046
100,-3.348130392,-3.596151471,-6.441031129,-5.969993944
101,-3.385347624,-3.740056302,-6.102334589,-4.22163741
102,-3.415626242,-3.95916972,-6.456494976,-8.190537573
103,-3.423026945,-3.947428708,-6.485929607,-9.591125438
104,-3.37901501,-3.933433993,-6.420107005,-8.879826712
105,-3.396853605,-4.176735052,-6.107785903,-9.680607049
106,-3.404937752,-4.210975126,-6.474128518,-9.698938198
107,-3.364562345,-4.408929368,-6.428615473,-9.531547549
108,-3.431830718,-4.371701759,-6.456334242,-10.02267542
109,-3.432091932,-5.036508466,-6.440441738,-9.952505539
110,-3.309110848,-5.03990877,-6.34148766,-9.587272776
111,-3.431374085,-5.322259196,-6.410540212,-9.942693593
112,-3.426442256,-5.347991055,-6.41690767,-9.698368292
113,-3.405525436,-5.382555841,-6.319980249,-9.706686544
114,-3.402432191,-5.449104924,-6.52780647,-10.30769546
115,-3.372387036,-5.041833324,-6.515067277,-10.26032309
116,-3.421836455,-5.455831049,-6.494100458,-10.10374047
117,-3.365375172,-5.544250888,-6.376404273,-10.10660073
118,-3.365726257,-5.584633451,-6.467757892,-10.42020029
119,-3.390832775,-5.574258842,-6.549092977,-10.28179112
120,-3.347653696,-5.452075425,-6.565881866,-10.32199762
121,-3.380168995,-5.539452403,-6.555599819,-10.2616816
122,-3.414457308,-5.505640224,-6.569054531,-10.4670348
123,-3.413251292,-5.613224529,-6.582161044,-10.47258726
124,-3.366869987,-5.626817629,-6.582159807,-10.37084228
125,-3.370690982,-5.45852447,-6.534885602,-10.41228884
126,-3.424992381,-5.493263917,-6.581517902,-10.1028925
127,-3.365849263,-5.344923041,-6.517286111,-10.08757299
128,-3.365261968,-5.617224629,-6.578101953,-10.44101996
129,-3.4097079,-5.615796629,-6.532508665,-10.30384079
130,-3.412521318,-5.595828296,-6.546348479,-10.09383337
131,-3.391616907,-5.523364689,-6.616125479,-10.20342219
132,-3.378726248,-5.35891712,-6.585790613,-10.35354283
133,-3.419573081,-5.394499088,-6.607570439,-10.22343041
134,-3.42689616,-5.350063125,-6.619182999,-10.56368115
135,-3.425586547,-5.617012632,-6.633795687,-10.42719767
136,-3.409959001,-5.589771846,-6.544871511,-10.35689402
137,-3.416108596,-5.583630081,-6.596691595,-10.14181307
138,-3.35615553,-5.52724259,-6.631243558,-10.5505085
139,-3.405445084,-5.559400321,-6.533172083,-10.28516035
140,-3.399459957,-5.576990589,-6.626757378,-10.5272034
141,-3.397511695,-5.58016988,-6.610395344,-10.52771094
142,-3.422749109,-5.54329863,-6.644599248,-10.54789851
143,-3.397047009,-5.577053053,-6.594139229,-10.56993237
144,-3.422731314,-5.588884404,-6.592989859,-10.2830785
145,-3.409166726,-5.506946421,-6.602615664,-10.03331053
146,-3.40979854,-5.569012876,-6.5673753,-10.49042105
147,-3.396512374,-5.589514999,-6.618188711,-10.56555525
148,-3.389190547,-5.604940169,-6.653607841,-10.55571577
149,-3.398836828,-5.560394118,-6.644803596,-10.34354867
150,-3.402108637,-5.610290083,-6.651528943,-10.51036671
151,-3.409763569,-5.594434311,-6.615399848,-10.47676856
152,-3.406913698,-5.620364966,-6.625750576,-10.51325017
153,-3.412757581,-5.577732399,-6.637056153,-10.41793109
154,-3.39578941,-5.575338952,-6.631435786,-10.50420453
155,-3.399702749,-5.570746185,-6.689357249,-10.5742763
156,-3.414321429,-5.585149876,-6.553638935,-10.62843098
157,-3.360276266,-5.575231782,-6.687047554,-10.56629914
158,-3.401628312,-5.618797413,-6.629936015,-10.40515724
159,-3.387728468,-5.602947071,-6.675554692,-10.45565532
160,-3.408365937,-5.559176083,-6.653755927,-10.65381229
161,-3.410292733,-5.590528099,-6.58731931,-10.67382306
162,-3.382511154,-5.620061108,-6.698568673,-10.40854288
163,-3.390530236,-5.594360345,-6.628736593,-10.59420885
164,-3.40233587,-5.54721276,-6.649128294,-10.51552008
165,-3.394872024,-5.625026475,-6.693097658,-10.43796474
166,-3.374512772,-5.486885692,-6.63011255,-10.52367636
167,-3.396610448,-5.591148895,-6.698526761,-10.51225256
168,-3.402217807,-5.564527074,-6.699555997,-10.43777528
169,-3.392444643,-5.552661404,-6.668989792,-10.66976308
170,-3.393590862,-5.607917533,-6.684483666,-10.41163585
171,-3.382910251,-5.599894666,-6.696258984,-10.60193133
172,-3.406162402,-5.570324396,-6.6670241,-10.65637389
173,-3.4018228,-5.527713488,-6.695733916,-10.65379958
174,-3.410256754,-5.60147665,-6.68242591,-10.48750514
175,-3.403424358,-5.621086581,-6.692796655,-10.42412582
176,-3.390059677,-5.621962264,-6.688859872,-10.64288518
177,-3.398343128,-5.627619076,-6.697832292,-10.62753553
178,-3.400817981,-5.577930007,-6.693049381,-10.5497412
179,-3.400322212,-5.621844174,-6.690599474,-10.58880848
180,-3.399794783,-5.575212718,-6.659008245,-10.66403147
181,-3.401454821,-5.604639015,-6.700714431,-10.48772898
182,-3.409895393,-5.628153669,-6.717385085,-10.58195475
183,-3.396274483,-5.627852499,-6.695718007,-10.65111084
184,-3.403161243,-5.598946714,-6.678570019,-10.70160498
185,-3.384515378,-5.590274693,-6.646560581,-10.56813842
186,-3.401611029,-5.621139303,-6.672942384,-10.70884867
187,-3.391176971,-5.595328755,-6.690139775,-10.64398216
188,-3.400610381,-5.590833144,-6.68358813,-10.66959883
189,-3.406322628,-5.595895831,-6.707303598,-10.60420635
190,-3.395459876,-5.591754536,-6.717739478,-10.57871915
191,-3.39466843,-5.608734545,-6.679033655,-10.64135724
192,-3.398379499,-5.582221002,-6.719566899,-10.56143761
193,-3.400478351,-5.627580757,-6.714820072,-10.51635206
194,-3.396235347,-5.603446705,-6.720544415,-10.58582452
195,-3.393905653,-5.609022055,-6.68688522,-10.71121313
196,-3.384633855,-5.590027724,-6.708710058,-10.46957896
197,-3.399015524,-5.604146458,-6.687466688,-10.71528046
198,-3.397560515,-5.600781841,-6.730560282,-10.46227277
199,-3.392507862,-5.607185083,-6.712280016,-10.73890938
200,-3.399509491,-5.592314057,-6.710830935,-10.68063671
201,-3.405004295,-5.60786093,-6.710806791,-10.68887918
202,-3.4058159,-5.609539282,-6.72715348,-10.70977027
203,-3.397709741,-5.578775119,-6.714124166,-10.3836442
204,-3.407638948,-5.595986462,-6.716801883,-10.68145675
205,-3.390036398,-5.553779397,-6.728517303,-10.70277496
206,-3.404335274,-5.608731435,-6.696015097,-10.69699487
207,-3.399516839,-5.596483864,-6.751169687,-10.73721498
208,-3.400083952,-5.562128592,-6.728004238,-10.46922306
209,-3.40509396,-5.591403657,-6.738735927,-10.61090611
210,-3.397112506,-5.618034024,-6.727664916,-10.71839879
211,-3.408005738,-5.602793466,-6.728708899,-10.65202649
212,-3.400186735,-5.579972155,-6.744342157,-10.74332439
213,-3.400738961,-5.604769902,-6.737486125,-10.74438008
214,-3.409953243,-5.626489064,-6.73276234,-10.70912421
215,-3.39877826,-5.62378807,-6.767133286,-10.52982835
216,-3.410814368,-5.624160223,-6.74823992,-10.76150005
217,-3.403887604,-5.597310137,-6.776348754,-10.66192606
218,-3.39799629,-5.614142489,-6.755068268,-10.68770582
219,-3.392599705,-5.600203029,-6.74992264,-10.65667127
220,-3.404853538,-5.53098551,-6.763273829,-10.37205898
221,-3.400878119,-5.615676598,-6.741649466,-10.59149905
222,-3.399988645,-5.622852728,-6.763535133,-10.38772555
223,-3.397299019,-5.603659371,-6.775604049,-10.58133712
224,-3.403801823,-5.625673091,-6.699336603,-10.73208181
225,-3.383597355,-5.607832721,-6.775325538,-10.75786912
226,-3.408500126,-5.621716022,-6.75822648,-10.67857199
227,-3.404968964,-5.606051713,-6.777523722,-10.58010694
228,-3.396182548,-5.62796525,-6.744910645,-10.649635
229,-3.395455008,-5.566425975,-6.76018966,-10.77995986
230,-3.390280897,-5.620904567,-6.787159156,-10.66338347
231,-3.395402321,-5.601442774,-6.775517184,-10.69293283
232,-3.385131769,-5.623947601,-6.769873548,-10.67381276
233,-3.396186156,-5.628349207,-6.794694,-10.68881904
234,-3.395819018,-5.627108811,-6.781069647,-10.68599781
235,-3.406862388,-5.626930133,-6.765934116,-10.74946667
236,-3.405590328,-5.630352198,-6.785213573,-10.79699754
237,-3.400377328,-5.62081482,-6.775491646,-10.65786493
238,-3.403351645,-5.609888474,-6.789901795,-10.37806923
239,-3.39582342,-5.620353561,-6.768760659,-10.69146951
240,-3.389112556,-5.5944525,-6.81307974,-10.31997016
241,-3.400462831,-5.522110988,-6.795984452,-10.6991189
242,-3.407519408,-5.60928286,-6.79064566,-10.81601687
243,-3.40009712,-5.615708585,-6.79090865,-10.84580635
244,-3.407193277,-5.617630474,-6.789912218,-10.80550799
245,-3.399203741,-5.626640493,-6.814896368,-10.68932701
246,-3.392999075,-5.619785083,-6.809765029,-10.82962161
247,-3.403551392,-5.621864473,-6.811178787,-10.81148904
248,-3.398635928,-5.619318352,-6.826964847,-10.84552698
249,-3.401730514,-5.609511114,-6.815446396,-10.71137506
250,-3.388855728,-5.57597433,-6.822760306,-10.76669605
251,-3.407355853,-5.606697851,-6.810144798,-10.86021277
252,-3.38975606,-5.625301251,-6.830501159,-10.83808211
253,-3.397083702,-5.62983768,-6.81617895,-10.76774255
254,-3.40061008,-5.596961388,-6.857226808,-10.61736866
255,-3.401809552,-5.629078505,-6.793518071,-10.78496327
256,-3.393878558,-5.584178431,-6.812309262,-10.66587842
257,-3.395145919,-5.620115176,-6.800523498,-10.47862978
258,-3.408200025,-5.606183634,-6.834645096,-10.58069841
259,-3.393598997,-5.599245744,-6.842846925,-10.81905484
260,-3.393133985,-5.575430061,-6.863461778,-10.8873458
261,-3.393232165,-5.598822105,-6.848592882,-10.79901204
262,-3.406519204,-5.60298339,-6.860766347,-10.56580697
263,-3.394227284,-5.627819803,-6.824899471,-10.44785811
264,-3.396088286,-5.598451445,-6.85310418,-10.88398905
265,-3.399974517,-5.614703059,-6.851260149,-10.75799953
266,-3.401469852,-5.616530452,-6.861423313,-10.85214094
267,-3.400857431,-5.625078412,-6.847345506,-10.89770583
268,-3.390382582,-5.593370645,-6.892226392,-10.74946314
269,-3.392118669,-5.613294984,-6.876126668,-10.92538642
270,-3.396791346,-5.609738416,-6.849029718,-10.2774389
271,-3.384187903,-5.608490053,-6.886183073,-10.77479789
272,-3.407701973,-5.627730905,-6.855937925,-10.82010368
273,-3.388194315,-5.630995826,-6.847711329,-10.82168223
274,-3.397678346,-5.590875682,-6.851770441,-10.6892412
275,-3.396055295,-5.592587273,-6.899283567,-10.89598955
276,-3.388780998,-5.60245693,-6.876743668,-10.84732731
277,-3.409295849,-5.578131054,-6.895505906,-10.69400987
278,-3.3905168,-5.577196507,-6.86715983,-10.67239713
279,-3.396110023,-5.608159608,-6.898383986,-10.76162027
280,-3.392219069,-5.607773632,-6.876951981,-10.95517244
281,-3.406612841,-5.621993793,-6.902570171,-10.84183357
282,-3.402838197,-5.617195176,-6.894572621,-10.91981963
283,-3.394910702,-5.630453982,-6.867579305,-10.6772992
284,-3.393428521,-5.612686507,-6.900774396,-10.94301043
285,-3.39888708,-5.506164309,-6.902394972,-10.76370499
286,-3.400911169,-5.604286835,-6.90132322,-10.91717788
287,-3.395156826,-5.603577477,-6.929288446,-10.88523887
288,-3.409892488,-5.621411358,-6.902609134,-10.96006355
289,-3.401567228,-5.600027478,-6.943632644,-10.96416471
290,-3.398200307,-5.608366414,-6.934773249,-10.97756164
291,-3.395348332,-5.615512919,-6.918848832,-10.67130567
292,-3.399775161,-5.631088446,-6.940916917,-10.90009365
293,-3.407836591,-5.626476049,-6.970627999,-10.75423586
294,-3.390309563,-5.616059192,-6.969057447,-10.84302165
295,-3.396918712,-5.603430103,-6.953633978,-10.95025341
296,-3.400825759,-5.574290134,-6.966429432,-10.98294188
297,-3.407370404,-5.623633062,-6.971708064,-10.86283997
298,-3.396498678,-5.615057297,-6.937380887,-10.98323419
299,-3.397258044,-5.57366516,-6.963386012,-10.6905998
300,-3.401237777,-5.596159878,-6.958686623,-10.4480818
301,-3.390369246,-5.634779597,-6.965454948,-10.98921877
302,-3.400625346,-5.607730598,-6.991352077,-10.97753958
303,-3.40233145,-5.623291733,-7.016660688,-11.00800467
304,-3.412278676,-5.560792334,-7.010494846,-10.87887596
305,-3.400212787,-5.618260478,-7.02783369,-11.05353572
306,-3.403246567,-5.614949706,-7.006621978,-11.0259586
307,-3.412782303,-5.622582903,-7.033416017,-10.78535939
308,-3.402128365,-5.62803857,-7.056350367,-10.98108249
309,-3.395199334,-5.61493804,-6.986725392,-11.06288678
310,-3.410564145,-5.59275729,-7.043444121,-10.97147391
311,-3.404039012,-5.619756541,-7.029622124,-10.73425494
312,-3.400528537,-5.625052522,-7.05702402,-11.07874036
313,-3.399776408,-5.627287372,-7.042458389,-11.03499631
314,-3.38737227,-5.567561879,-7.071344634,-10.85481566
315,-3.402557465,-5.576191305,-7.072054124,-11.04493763
316,-3.409556969,-5.633716457,-7.083362134,-10.74538494
317,-3.398755607,-5.576015665,-7.091397545,-11.0508222
318,-3.407021659,-5.57753532,-7.09465404,-11.06526371
319,-3.407685229,-5.619582034,-7.092594698,-10.86353094
320,-3.396523058,-5.611828246,-7.102665141,-10.97999856
321,-3.395220637,-5.577943555,-7.100145525,-10.89387691
322,-3.406002695,-5.608655952,-7.106225514,-11.09934716
323,-3.402589228,-5.595512585,-7.100780526,-11.04533105
324,-3.39639721,-5.60122364,-7.128536135,-11.07805515
325,-3.411630973,-5.612203118,-7.14520223,-11.03224522
326,-3.408248182,-5.561929888,-7.148168602,-11.0851233
327,-3.403731097,-5.616923717,-7.168816268,-11.03979329
328,-3.414490231,-5.617731324,-7.169352423,-11.09643507
329,-3.393544166,-5.599606593,-7.179036126,-11.1326915
330,-3.387612669,-5.607839746,-7.166987327,-10.41014782
331,-3.398039637,-5.611157431,-7.181699443,-11.11690408
332,-3.396938077,-5.603695238,-7.168227507,-11.12500879
333,-3.401441519,-5.601480955,-7.223247939,-11.11824953
334,-3.398255196,-5.593516019,-7.207114357,-10.95445694
335,-3.397596401,-5.628369636,-7.170697011,-11.03968721
336,-3.411802735,-5.621351488,-7.213309145,-11.12516828
337,-3.409610225,-5.580717475,-7.229236081,-11.14038009
338,-3.397080792,-5.61191709,-7.226220847,-10.81348391
339,-3.396870814,-5.616911886,-7.236402805,-11.15978833
340,-3.409068736,-5.635497478,-7.198825123,-11.1443456
341,-3.40540631,-5.588977713,-7.307785206,-11.04659272
342,-3.409876569,-5.606643333,-7.218410351,-11.11057401
343,-3.399817137,-5.591504319,-7.27168734,-10.93127942
344,-3.414795721,-5.613357371,-7.275464057,-10.79375932
345,-3.414885984,-5.620488711,-7.302489155,-11.14475652
346,-3.394477084,-5.571169684,-7.233990661,-10.99764594
347,-3.399368669,-5.605802957,-7.323690884,-11.11786199
348,-3.406426875,-5.55755304,-7.284254449,-11.13565599
349,-3.407852692,-5.6240454,-7.314082488,-11.16468854
350,-3.399668939,-5.590183335,-7.36879552,-11.15681872
351,-3.394647261,-5.608731555,-7.296426014,-10.9212156
352,-3.404461995,-5.633452056,-7.355030013,-11.12651113
353,-3.405028648,-5.60596418,-7.303780856,-11.17857601
354,-3.403863436,-5.631998497,-7.319629409,-11.14453459
355,-3.404865419,-5.600913449,-7.37402605,-11.11108529
356,-3.396455103,-5.623633078,-7.363062718,-11.1718907
357,-3.391807323,-5.600180469,-7.382687823,-10.80027302
358,-3.407608075,-5.627260615,-7.418909995,-10.98711982
359,-3.400953713,-5.630601669,-7.361878257,-11.13338451
360,-3.412520377,-5.613466072,-7.375714607,-11.17902887
361,-3.402990551,-5.62118,-7.397634578,-11.15187659
362,-3.398077436,-5.609161734,-7.404400729,-11.0404466
363,-3.404988751,-5.6027346,-7.427296928,-10.83918511
364,-3.400215104,-5.620377954,-7.428586615,-11.05210357
365,-3.392126652,-5.631247916,-7.397340448,-11.12550308
366,-3.395970226,-5.637165995,-7.446098439,-11.18867888
367,-3.406759394,-5.613636602,-7.441710409,-11.19401197
368,-3.406334652,-5.627714054,-7.436162948,-11.19176494
369,-3.40807741,-5.604450906,-7.444631147,-10.71715612
370,-3.391731429,-5.627794773,-7.494114438,-10.7925497
371,-3.400777174,-5.602018794,-7.459449547,-11.02887086
372,-3.394584701,-5.628766692,-7.455329964,-11.21018376
373,-3.389000635,-5.618117336,-7.475579561,-11.20979716
374,-3.390727572,-5.616711245,-7.49227095,-11.19736744
375,-3.398587686,-5.603138813,-7.4891897,-10.97418107
376,-3.402804024,-5.62068031,-7.517158713,-11.19960198
377,-3.40258759,-5.637382829,-7.518048091,-11.16649346
378,-3.409553744,-5.623273578,-7.516944909,-11.23143852
379,-3.410245316,-5.638524339,-7.524806073,-11.07017818
380,-3.406734459,-5.634536267,-7.546429973,-11.17284671
381,-3.399183473,-5.630401047,-7.550575174,-11.13026135
382,-3.399930256,-5.634059711,-7.553586773,-11.20357275
383,-3.408918918,-5.628931882,-7.589584687,-11.25182666
384,-3.407706138,-5.633050444,-7.579886249,-11.13396517
385,-3.398036426,-5.597046508,-7.598562539,-10.82742067
386,-3.407103839,-5.591354647,-7.597503343,-11.11444117
387,-3.403918617,-5.619841258,-7.577219455,-11.14162081
388,-3.398256249,-5.624842046,-7.577244255,-10.98192751
389,-3.406965371,-5.626880243,-7.584908584,-11.20577314
390,-3.39593347,-5.639097649,-7.58347393,-11.10308558
391,-3.412849511,-5.600088604,-7.608084375,-11.20799489
392,-3.410737705,-5.632951117,-7.638296549,-11.04850758
393,-3.407582492,-5.563127408,-7.640397397,-11.12538861
394,-3.411468743,-5.580196508,-7.663225681,-11.20592893
395,-3.41141746,-5.550596447,-7.670783513,-11.23918337
396,-3.400857727,-5.574162325,-7.626774985,-11.17933501
397,-3.400120204,-5.633294187,-7.66641856,-11.21101241
398,-3.395627157,-5.618075157,-7.680767556,-11.26586194
399,-3.403875015,-5.632004535,-7.686079151,-11.19492696
400,-3.405428093,-5.594153354,-7.68055001,-11.28296613


==> data/loss_comp_vanilla_dim_5.csv <==
iter,lm,2slm,l2se,2sl2se
1,8.969064317,2.33436062,9.074927157,2.410793001
2,8.01779204,1.507814855,8.162963145,1.299695006
3,6.89571883,0.761380576,7.080771538,-0.164793769
4,5.658441487,-0.022375238,5.837353113,-1.726607824
5,4.544929403,-0.890865945,4.546167741,-3.194819843
6,3.702657749,-1.833593447,3.572969576,-3.981374826
7,2.99369007,-2.900996066,3.1934167,-4.286823671
8,2.318711181,-4.027561619,2.705895158,-4.146118874
9,1.708180451,-5.134173154,2.273569541,-4.663641859
10,1.193855765,-6.169533002,1.835533684,-4.809085768
11,0.718228463,-7.008526119,1.41806596,-4.991658688
12,0.299534386,-7.334401322,1.03095964,-5.012628617
13,-0.111383462,-7.445377908,0.684186895,-5.307064023
14,-0.499262317,-7.569683596,0.357701111,-5.38977728
15,-0.87021544,-7.466935057,0.03715159,-5.025678786
16,-1.237554609,-7.575461809,-0.274909833,-5.317273131
17,-1.592684935,-7.460405137,-0.580527164,-5.924279107
18,-1.949764711,-7.547497095,-0.883720066,-6.059372485
19,-2.288940848,-7.514425772,-1.157208136,-6.163810113
20,-2.617198782,-7.608351373,-1.464465613,-5.445317116
21,-2.932864549,-7.607561986,-1.743836098,-5.729482001
22,-3.242217364,-7.16163366,-2.005608848,-5.602819815
23,-3.544639996,-7.559776588,-2.246401689,-6.205281776
24,-3.840782119,-7.596708747,-2.473681423,-4.979712717
25,-4.123721955,-7.542823154,-2.688559737,-6.420646894
26,-4.402375508,-7.420009738,-2.861112076,-5.803985815
27,-4.672242068,-6.747301922,-3.03132101,-6.430773628
28,-4.943036572,-7.545599694,-3.166926709,-4.917940409
29,-5.198279331,-6.654897576,-3.355217045,-5.037382883
30,-5.426002348,-7.277703678,-3.473418344,-6.27467722
31,-5.693468298,-7.312384115,-3.625023228,-5.435577094
32,-5.92376127,-7.599917152,-3.753986851,-7.257643192
33,-6.153295943,-7.607248623,-3.843886331,-7.432750775
34,-6.314847426,-5.148990191,-3.988341883,-4.490743109
35,-6.546438207,-7.481279766,-4.113873316,-4.916147752
36,-6.665297896,-5.144801757,-4.244815217,-7.182543823
37,-6.893435151,-6.542634141,-4.365525187,-4.193889526
38,-7.038216496,-6.09157984,-4.479613884,-6.304846114
39,-7.152241409,-7.136379403,-4.574749265,-5.118988384
40,-7.227206365,-6.042595981,-4.684450542,-7.329232221
41,-6.994984922,-7.149091716,-4.816592388,-6.319016096
42,-7.428125796,-6.509561951,-4.939399653,-6.753249737
43,-7.450577755,-6.049185288,-4.953004084,-5.674072992
44,-7.427185604,-4.800388471,-5.084177698,-7.196745672
45,-7.544603457,-6.405582509,-5.25105101,-6.510262778
46,-7.585717807,-4.764455938,-5.352542843,-6.723425894
47,-7.603575877,-6.471784561,-5.201040108,-7.302716696
48,-7.501168383,-6.850545725,-5.518363929,-5.827364764
49,-7.488353612,-6.927518299,-5.600800344,-4.298718497
50,-7.224167591,-7.465152051,-5.786413213,-5.347580181
51,-7.600119947,-6.166492439,-5.88968767,-5.605100204
52,-7.396964817,-6.2938003,-5.792675667,-6.262259372
53,-6.288585673,-4.797295258,-6.017947064,-4.18863814
54,-7.544468962,-7.086288329,-6.15738455,-7.913731762
55,-7.561402744,-7.575713238,-6.282835173,-5.84474284
56,-7.64233928,-5.439571993,-5.539661351,-4.815888454
57,-7.402376173,-6.91444654,-6.342347767,-5.331757337
58,-5.977920659,-6.687482623,-6.559603544,-8.770065098
59,-7.601693188,-5.941867971,-6.601783207,-7.979551979
60,-5.804354554,-4.683071383,-6.732354556,-5.118074349
61,-7.298940103,-3.463416352,-6.696779779,-7.427895679
62,-6.862592794,-4.194687209,-6.91457872,-4.987569674
63,-7.23088039,-7.082681493,-7.004404896,-6.778198572
64,-7.547265504,-4.577743005,-7.027644886,-3.770927658
65,-6.363443237,-6.255160213,-7.016134959,-5.723918255
66,-7.615527458,-4.534986131,-7.178175034,-7.307041068
67,-7.416367782,-7.514268236,-7.341078474,-7.17061321
68,-7.417990626,-7.593824953,-6.609151836,-4.995523706
69,-7.489081086,-4.354895105,-6.13591442,-7.719434452
70,-6.723596034,-6.299383073,-7.131127898,-5.53038596
71,-6.072366704,-5.274493724,-7.203275204,-5.956271056
72,-7.576795849,-5.955367618,-7.095140938,-7.203515295
73,-7.600301246,-7.385198656,-7.706229509,-9.260381452
74,-7.248155559,-6.801688433,-7.505281495,-7.725467098
75,-7.448300019,-4.971677737,-7.499966543,-7.304722334
76,-7.399920193,-6.049430956,-6.959972376,-4.061990528
77,-7.232860707,-6.69230218,-7.688824287,-6.237059915
78,-7.577381878,-6.667393541,-7.529368886,-9.078814478
79,-7.217068597,-3.332527322,-5.968498703,-9.207162219
80,-7.54073197,-7.204014188,-7.32115509,-5.05647722
81,-7.574611646,-7.177865794,-7.524078671,-5.349971298
82,-7.519542676,-3.691678574,-7.395249577,-7.678283608
83,-7.411498133,-6.092346971,-8.012029004,-5.61507724
84,-7.506017568,-4.990504799,-7.842251002,-3.665050908
85,-7.250246201,-6.825308917,-7.458026102,-6.912947099
86,-6.907180953,-4.655003381,-7.705161766,-4.873705145
87,-6.70249915,-4.439934989,-8.225485561,-6.872428232
88,-6.818045808,-4.236021079,-8.242819983,-4.346966041
89,-7.534591772,-3.035408652,-7.70942262,-8.463253257
90,-7.268300409,-5.38897308,-6.826088607,-7.88861816
91,-7.45272191,-4.771336831,-7.641976715,-4.974547305
92,-7.560124551,-2.621404074,-7.508655485,-4.403508515
93,-7.229731295,-6.728373514,-7.493255942,-7.708705703
94,-7.125345133,-7.484043933,-8.264670778,-3.267336549
95,-7.508599696,-6.326521634,-8.274915036,-2.618317449
96,-7.55089426,-3.182739802,-7.032035581,-4.064189076
97,-7.565463562,-7.405259881,-5.998360421,-4.902374902
98,-7.059652559,-5.634358582,-8.076594283,-7.678145248
99,-7.491645327,-3.047788007,-7.110387639,-8.071101377
100,-7.573766963,-5.833983718,-8.199446812,-6.918589053
101,-7.021983392,-4.354963121,-8.142656921,-3.771778266
102,-7.452990269,-6.276483893,-8.127579284,-9.564291308
103,-7.574894793,-7.086998217,-8.0796695,-9.901498255
104,-6.345416249,-5.967705726,-8.040839673,-8.706154871
105,-7.135741383,-6.361032504,-7.512511138,-9.278637671
106,-6.897728077,-6.672692664,-8.150464779,-9.576951156
107,-6.65189493,-7.500430015,-7.579203558,-10.17640444
108,-7.314542938,-7.599429988,-7.771997622,-9.951928028
109,-7.456341821,-7.590576428,-8.188742714,-9.816707055
110,-7.539341582,-7.402021945,-8.148956517,-10.14249724
111,-7.196387026,-7.166059045,-7.691268216,-9.250107655
112,-7.2722698,-7.254819515,-8.054259397,-9.328433778
113,-7.473764794,-6.863995922,-7.996705904,-9.64059423
114,-7.306516964,-7.092802834,-8.016139779,-9.662791777
115,-7.52240635,-7.514073963,-7.86305733,-9.631103544
116,-7.346858962,-7.540891285,-8.163819598,-10.10635057
117,-7.180644796,-7.322419997,-8.151357159,-9.911108188
118,-7.411055053,-6.603555782,-8.10121548,-10.11414798
119,-7.522905418,-7.549793544,-7.857015123,-10.37467426
120,-7.31449156,-7.551393871,-8.00362827,-10.40553844
121,-7.231075797,-7.054239102,-7.848420288,-9.46636645
122,-7.482206727,-7.311522129,-8.1175246,-10.25851705
123,-7.555822032,-7.594978764,-8.128563865,-10.19338421
124,-7.206325101,-7.568015966,-8.100726285,-10.24725363
125,-7.299033713,-7.601114776,-8.071225307,-10.57381966
126,-7.484486448,-7.442793527,-8.035462369,-10.58116596
127,-7.542241324,-7.60824226,-7.862123004,-10.08545313
128,-7.533599896,-6.685036925,-7.987844477,-10.65494102
129,-7.562017816,-7.283332175,-8.113546031,-10.46767303
130,-7.561889887,-6.756825638,-8.115179279,-10.45157766
131,-7.558135431,-7.272400707,-7.838893561,-10.76469187
132,-7.555308204,-7.54257557,-8.06962014,-10.35003643
133,-7.06957023,-7.600016424,-7.767985677,-10.43578089
134,-7.532434438,-7.421856595,-7.992517158,-10.47591966
135,-7.503525793,-7.253565335,-8.092041064,-10.4367378
136,-7.387594377,-7.470390714,-8.040973398,-10.21932109
137,-7.548824337,-7.307974609,-8.073335664,-10.76277351
138,-7.455151299,-7.59442293,-8.062395688,-10.46298673
139,-7.558181061,-7.388102541,-7.987113705,-10.50916189
140,-7.552239028,-7.445372709,-8.087683071,-10.52009518
141,-7.403639865,-7.327443743,-7.917688135,-10.12596373
142,-7.501004381,-6.967439187,-8.021014339,-10.49654928
143,-7.562905732,-7.522075754,-8.04709925,-10.67762734
144,-7.318591605,-7.437864507,-8.00744547,-10.48686765
145,-7.533336397,-7.399950073,-8.004007293,-10.66940539
146,-7.169626025,-7.442278088,-8.003615285,-10.59219671
147,-7.498688258,-7.573098845,-7.877655162,-10.35651505
148,-7.3935044,-7.064551471,-8.069992598,-10.40009646
149,-7.470812097,-7.478413345,-8.061688475,-10.55291766
150,-7.389873592,-7.564054213,-8.01908614,-10.74589999
151,-7.375928076,-7.279507125,-7.99493274,-10.68741429
152,-7.539642736,-7.372191699,-8.058301738,-10.64509994
153,-7.277643591,-7.501360389,-8.002600929,-10.53590198
154,-7.561901564,-7.413774148,-7.840739448,-10.90841751
155,-7.427600501,-7.313697481,-8.021797059,-10.72360347
156,-7.455173705,-7.597727554,-8.021355904,-10.59852497
157,-7.488835185,-7.590883621,-8.066115992,-10.88634328
158,-7.551998672,-7.559172492,-8.055150711,-10.24600515
159,-7.495227547,-7.508957705,-8.012226327,-10.95841149
160,-7.515652568,-7.319827139,-8.041226427,-10.65356998
161,-7.52300077,-7.544983523,-8.049800368,-10.51329116
162,-7.497732305,-7.478993795,-8.016182094,-10.46066367
163,-7.502173492,-7.598738935,-8.049852599,-11.04448747
164,-7.509619864,-7.59033307,-8.055810921,-10.77115546
165,-7.471479969,-7.500790434,-7.960770189,-10.91717883
166,-7.542765915,-7.490024373,-8.001229497,-10.54544626
167,-7.50987124,-7.599084731,-7.968895143,-10.81831012
168,-7.391186595,-7.588312749,-7.977406622,-10.73428148
169,-7.476498585,-7.590114229,-8.053159728,-11.02627044
170,-7.490619804,-7.567099285,-8.031426035,-10.82352727
171,-7.522881781,-7.345688594,-7.962450445,-10.92995038
172,-7.432069559,-7.470479704,-8.051571825,-10.98382474
173,-7.420013157,-7.572611046,-8.043446519,-11.09656769
174,-7.505923112,-7.56826353,-7.999234631,-10.87348827
175,-7.491397774,-7.591503735,-8.035048318,-11.07589362
176,-7.421029375,-7.347211473,-7.903732552,-11.06041807
177,-7.540658593,-7.464284884,-7.924228416,-11.07414424
178,-7.469016913,-7.52687187,-8.004977614,-10.86692198
179,-7.543701578,-7.465831806,-7.973010786,-11.09707719
180,-7.456977799,-7.510045946,-7.918655827,-11.06419032
181,-7.466069711,-7.572639113,-7.998802768,-11.10742736
182,-7.515146292,-7.430719592,-8.014927848,-10.71294043
183,-7.435919426,-7.357170619,-8.018542807,-10.97165943
184,-7.490487928,-7.577888292,-8.018001108,-11.09431238
185,-7.517453653,-7.428349392,-7.983230156,-11.05060186
186,-7.387159344,-7.528288868,-8.007774333,-11.10851368
187,-7.452950661,-7.422922359,-7.998773312,-11.00577921
188,-7.463880107,-7.604273256,-7.995952813,-11.05220755
189,-7.517351823,-7.391023448,-7.988110961,-11.07752853
190,-7.448698477,-7.475174044,-7.988709518,-10.94256235
191,-7.51531382,-7.537858846,-7.952374016,-10.77417734
192,-7.484740528,-7.471593223,-7.989840345,-11.11290927
193,-7.467921975,-7.482959993,-8.009871768,-11.1052517
194,-7.510995513,-7.597114216,-7.924651869,-11.21320307
195,-7.444613931,-7.529310999,-7.984027343,-11.180448
196,-7.527363963,-7.563534201,-8.003765766,-11.12920931
197,-7.474061327,-7.595549671,-7.956449875,-11.19578142
198,-7.508458817,-7.478016259,-8.021891298,-11.21786808
199,-7.545514152,-7.412066854,-7.966900145,-11.09399211
200,-7.55364231,-7.596665816,-8.012631217,-11.21253945
201,-7.424607805,-7.325187549,-8.014722597,-11.21121226
202,-7.54537293,-7.58714896,-8.01646536,-11.14472248
203,-7.516714441,-7.551266019,-8.016734073,-11.2113004
204,-7.395147065,-7.59298981,-8.026875507,-11.19181135
205,-7.387565331,-7.525607345,-8.001031955,-11.11858794
206,-7.484892025,-7.572494024,-7.913179176,-10.97063006
207,-7.406808025,-7.450711474,-7.995569869,-10.63663777
208,-7.491341576,-7.604732286,-8.005070751,-10.90179697
209,-7.532017117,-7.492635706,-8.0117208,-11.23425531
210,-7.467773561,-7.526287158,-8.007787894,-10.77740021
211,-7.504994073,-7.5627538,-7.919741124,-10.98578459
212,-7.496278402,-7.546755173,-7.981675209,-11.21723607
213,-7.378105245,-7.378732031,-7.943635796,-11.28983788
214,-7.525657674,-7.511870472,-7.97171318,-10.86051269
215,-7.413336594,-7.52231921,-7.913890956,-10.96380666
216,-7.476646718,-7.484768192,-7.985932436,-10.80401768
217,-7.472584413,-7.567163564,-8.019675719,-11.32504679
218,-7.45610526,-7.322717138,-7.953170557,-11.1230828
219,-7.495188853,-7.578238413,-7.95939295,-10.90849288
220,-7.523192272,-7.554097614,-7.971217815,-10.90246489
221,-7.498676287,-7.599810336,-7.915422552,-11.26262326
222,-7.499262589,-7.562007928,-7.926417035,-11.37825664
223,-7.431212307,-7.601648619,-7.9863386,-10.90295988
224,-7.491842134,-7.491458268,-7.92016036,-11.31806815
225,-7.49112511,-7.42434765,-7.881885794,-11.27727567
226,-7.479664671,-7.557983644,-7.933791773,-11.25939326
227,-7.541086465,-7.414845162,-7.994059369,-10.92735349
228,-7.479832615,-7.506898039,-7.948562118,-11.0253144
229,-7.486929879,-7.48974935,-7.922650156,-10.51287069
230,-7.440983214,-7.535665623,-7.991199519,-10.85907569
231,-7.5176727,-7.574668641,-7.988539463,-10.90555122
232,-7.512513424,-7.587963197,-7.973396034,-11.46448979
233,-7.506072143,-7.558013898,-7.979873046,-11.49081687
234,-7.505591327,-7.366940866,-7.925244682,-11.28593807
235,-7.500997768,-7.528891471,-7.9345135,-10.40102397
236,-7.45376708,-7.419975066,-7.96190954,-11.46510561
237,-7.493576951,-7.571444992,-7.971976495,-11.54271406
238,-7.543722081,-7.500566267,-7.960986917,-11.39631795
239,-7.51379885,-7.439206636,-7.969452661,-10.97079914
240,-7.51373557,-7.512112989,-7.983652842,-11.13156858
241,-7.442232854,-7.52217681,-7.935540863,-11.48652252
242,-7.474274615,-7.223644367,-7.973814613,-10.72262194
243,-7.45993538,-7.603258411,-7.95810846,-11.30448356
244,-7.363701989,-7.397628303,-7.941607699,-11.56030653
245,-7.525595001,-7.481248194,-7.969531456,-10.95933934
246,-7.434865506,-7.379547895,-7.921423501,-11.54532583
247,-7.516070365,-7.526418222,-7.93794413,-11.21739875
248,-7.385047148,-7.405672283,-7.929657913,-11.63311833
249,-7.445877662,-7.588104779,-7.863555089,-11.58582578
250,-7.394563203,-7.430616829,-7.960822758,-11.52532207
251,-7.397820397,-7.451399354,-7.970277114,-11.2309639
252,-7.439896249,-7.415784269,-7.923684633,-10.86186047
253,-7.505746673,-7.42168481,-7.868235435,-11.23388972
254,-7.40746282,-7.604568911,-7.947058661,-11.28256254
255,-7.432004529,-7.447264732,-7.955205812,-11.43928896
256,-7.423438793,-7.595064081,-7.939425807,-11.14656448
257,-7.484647804,-7.58533315,-7.95758292,-11.04576909
258,-7.504201664,-7.542462237,-7.964597486,-11.48645757
259,-7.478438427,-7.563132784,-7.942496693,-11.72729235
260,-7.468768692,-7.584826361,-7.902424406,-11.47591966
261,-7.432259327,-7.460001022,-7.859447486,-11.78625728
262,-7.36111975,-7.555052518,-7.886999524,-10.88932336
263,-7.469947803,-7.543139835,-7.853661946,-11.71992026
264,-7.505705112,-7.602180128,-7.957236468,-11.57664873
265,-7.457806142,-7.586382496,-7.931481943,-11.76532614
266,-7.429385023,-7.568736179,-7.909574719,-11.67677477
267,-7.493351685,-7.406450392,-7.936061637,-11.80473464
268,-7.454115835,-7.457899367,-7.915371419,-11.55051205
269,-7.51594505,-7.595106352,-7.867441029,-11.66521006
270,-7.52014464,-7.41693967,-7.935488576,-11.83943763
271,-7.472718473,-7.535433789,-7.860438795,-11.88772109
272,-7.489340856,-7.408744135,-7.833170022,-11.81683771
273,-7.47523217,-7.597340811,-7.856985243,-11.65923618
274,-7.460210684,-7.592745981,-7.929799646,-11.02479435
275,-7.454137871,-7.413148391,-7.905429963,-11.91913009
276,-7.429138096,-7.599967641,-7.925916586,-11.93588467
277,-7.422916072,-7.469831347,-7.927206789,-11.8176121
278,-7.460420022,-7.421420362,-7.91950159,-11.27848973
279,-7.498024635,-7.390902773,-7.920921675,-10.97942205
280,-7.465296279,-7.539797328,-7.889633531,-11.98363286
281,-7.440978047,-7.36067154,-7.813540752,-11.05780549
282,-7.505094049,-7.546558178,-7.941680308,-11.88995418
283,-7.404753166,-7.565835402,-7.83173208,-11.5495628
284,-7.535126522,-7.51618777,-7.803504748,-11.39756503
285,-7.505910206,-7.4163456,-7.897316843,-11.56735353
286,-7.401565249,-7.43470805,-7.884155372,-11.65971899
287,-7.501604979,-7.552046238,-7.901477357,-11.63606974
288,-7.481244016,-7.570806459,-7.895784242,-11.95209663
289,-7.496295696,-7.543644922,-7.885351545,-12.04833849
290,-7.519831655,-7.508685206,-7.88624686,-11.59259233
291,-7.483852921,-7.520641033,-7.86888562,-12.08414292
292,-7.512072736,-7.443950365,-7.86503897,-10.68779794
293,-7.459264015,-7.558801547,-7.8936316,-12.00438008
294,-7.470905128,-7.521779866,-7.904586127,-12.06484288
295,-7.469049675,-7.546568582,-7.926107351,-10.84297449
296,-7.46830878,-7.590243848,-7.917167458,-12.10377621
297,-7.44642947,-7.530694345,-7.853170136,-12.11018573
298,-7.534767616,-7.469626619,-7.855001775,-12.02587327
299,-7.458090135,-7.395671682,-7.923639253,-11.31909924
300,-7.442830051,-7.516953011,-7.933222723,-11.63204066
301,-7.484517143,-7.599065706,-7.915142593,-10.99248497
302,-7.472297381,-7.504845773,-7.891677486,-11.8423523
303,-7.389197581,-7.571111434,-7.906960228,-11.76449403
304,-7.418399104,-7.525768436,-7.84119465,-11.84297017
305,-7.518938222,-7.564006123,-7.920255194,-11.73404515
306,-7.464703309,-7.506627121,-7.882321022,-12.06967869
307,-7.395808577,-7.55681745,-7.90645051,-12.19831336
308,-7.494688169,-7.577768723,-7.814698296,-11.78794503
309,-7.455484531,-7.573175717,-7.859479554,-11.69839815
310,-7.498035964,-7.340048153,-7.883011996,-11.1216959
311,-7.490421978,-7.596800476,-7.91560778,-12.2287419
312,-7.51391036,-7.591414554,-7.848189996,-11.38714527
313,-7.457643396,-7.505483843,-7.914541926,-12.05069911
314,-7.460280773,-7.597275625,-7.940926328,-12.22031961
315,-7.489670004,-7.57231307,-7.940681699,-11.99019417
316,-7.536935936,-7.601110916,-7.798756103,-12.1056521
317,-7.502824376,-7.572414258,-7.922523579,-11.3828352
318,-7.486677685,-7.454887326,-7.890356409,-12.09752942
319,-7.433145152,-7.581985784,-7.884987237,-11.62842322
320,-7.435687662,-7.591678157,-7.842114602,-10.56499275
321,-7.486119273,-7.567554307,-7.899482049,-12.18401553
322,-7.454274828,-7.211406675,-7.932026704,-12.24082758
323,-7.47837518,-7.600575752,-7.843094574,-12.04011779
324,-7.483622212,-7.510812911,-7.854635189,-11.96308468
325,-7.463957111,-7.57723301,-7.905878228,-12.31581913
326,-7.513571539,-7.425957908,-7.914746652,-11.90756612
327,-7.477235615,-7.555437021,-7.892516268,-12.3451386
328,-7.488046613,-7.519001816,-7.911279066,-12.00224792
329,-7.467609787,-7.389064581,-7.86049478,-12.17036805
330,-7.435628997,-7.51791165,-7.927699659,-11.88273164
331,-7.511528669,-7.559293152,-7.898691333,-12.33785512
332,-7.420857297,-7.267215704,-7.939119884,-12.0343609
333,-7.542647197,-7.476789622,-7.922276573,-11.86351749
334,-7.473128969,-7.496545332,-7.930510607,-11.99673911
335,-7.42698233,-7.349532329,-7.908854786,-11.30294418
336,-7.406138459,-7.585014797,-7.904306781,-11.5292686
337,-7.460400192,-7.5904171,-7.84379027,-12.27786104
338,-7.376376012,-7.41897368,-7.852649349,-12.38711446
339,-7.465525874,-7.597357088,-7.888482156,-11.25473524
340,-7.456304048,-7.505825395,-7.878810333,-12.37969903
341,-7.388344282,-7.532563652,-7.854133869,-11.90933744
342,-7.385984591,-7.602340875,-7.934816267,-12.3667209
343,-7.349660448,-7.377177081,-7.902530582,-12.28688148
344,-7.447646176,-7.593696736,-7.837706276,-10.96088846
345,-7.486298271,-7.590209262,-7.847332089,-12.00812894
346,-7.461661058,-7.419356778,-7.930645086,-11.86691153
347,-7.427107155,-7.596805003,-7.925783147,-11.4999379
348,-7.490302722,-7.536259875,-7.888763941,-12.37992153
349,-7.436646549,-7.587507647,-7.914292245,-11.85040834
350,-7.464138075,-7.553792495,-7.887596057,-12.25273798
351,-7.451638417,-7.25086999,-7.94253162,-12.23378081
352,-7.488436956,-7.599652665,-7.797075097,-12.3615694
353,-7.537023767,-7.57060605,-7.919714123,-12.01719409
354,-7.509160385,-7.544687989,-7.842369492,-12.27067584
355,-7.501574384,-7.548236787,-7.940330805,-12.29645488
356,-7.468139271,-7.603030979,-7.915973597,-12.23561317
357,-7.488670687,-7.561101673,-7.947959634,-12.40148171
358,-7.393992452,-7.568378179,-7.926913798,-12.26502069
359,-7.406822166,-7.390917638,-7.896546891,-12.48392818
360,-7.467563012,-7.568634695,-7.892035275,-11.0443935
361,-7.429088031,-7.542967873,-7.794015373,-12.345706
362,-7.511973622,-7.597362837,-7.902892943,-12.32522403
363,-7.405511438,-7.329453409,-7.88814013,-11.83180186
364,-7.520077696,-7.351934718,-7.892337096,-12.48569334
365,-7.483298482,-7.566509801,-7.916062236,-12.08507769
366,-7.45039827,-7.583375994,-7.818290143,-11.60363364
367,-7.53934842,-7.58137407,-7.940522775,-12.47739934
368,-7.505838348,-7.592300694,-7.909128865,-12.4866737
369,-7.514416745,-7.292184792,-7.903731303,-12.31178512
370,-7.495913695,-7.466254421,-7.929882526,-12.53273719
371,-7.438975866,-7.505162199,-7.875524672,-12.14468814
372,-7.379511541,-7.57968852,-7.907477853,-12.52689941
373,-7.433864712,-7.592111282,-7.908737131,-12.30227086
374,-7.516672022,-7.378099461,-7.954633378,-12.31027869
375,-7.471270315,-7.299944415,-7.817595259,-12.14732891
376,-7.501792947,-7.585302531,-7.93173033,-11.85607121
377,-7.422766424,-7.589340709,-7.894599335,-11.89697482
378,-7.445566477,-7.553983304,-7.865235358,-11.90735262
379,-7.483474885,-7.548198645,-7.934735138,-11.88331021
380,-7.480468173,-7.467426615,-7.959966341,-12.45722006
381,-7.466403156,-7.594285007,-7.933278894,-12.09084932
382,-7.47539407,-7.114495311,-7.906890363,-12.53058847
383,-7.537944828,-7.525393758,-7.86855095,-12.14209667
384,-7.441487346,-7.394323258,-7.928576778,-12.56073914
385,-7.482100381,-7.584889126,-7.911748941,-12.49979175
386,-7.499374397,-7.562308376,-7.927466281,-12.56143889
387,-7.457655616,-7.248558306,-7.929158769,-12.56418425
388,-7.437211758,-7.482397941,-7.893464479,-12.44798356
389,-7.498259751,-7.514587909,-7.844452529,-12.5453684
390,-7.485323992,-7.608175176,-7.836875631,-12.44954379
391,-7.409191927,-7.502017397,-7.945256153,-11.03047604
392,-7.498248748,-7.600406357,-7.90254904,-10.83474065
393,-7.499769824,-7.439902153,-7.898475069,-12.51657675
394,-7.506619162,-7.496621657,-7.905296026,-12.44588305
395,-7.530418664,-7.518052499,-7.953525184,-11.95149234
396,-7.495869834,-7.571386866,-7.898352943,-11.86605108
397,-7.51194953,-7.511749237,-7.884288881,-12.33214342
398,-7.360303488,-7.572980756,-7.901184699,-12.55887949
399,-7.366505687,-7.421222943,-7.908880361,-12.58957862
400,-7.438374584,-7.600985091,-7.870790878,-11.98328786


==> data/loss_comp_vanilla_dim_5_corr.csv <==
iter,lm,2slm,l2se,2sl2se
1,9.09828261,2.339496271,9.122379868,1.92713496
2,8.198052115,1.751059787,8.230232632,0.919726552
3,7.135477921,1.112349783,7.173015644,0.006289529
4,5.928177479,0.444778639,5.956933623,-0.913082219
5,4.711744292,-0.260685634,4.670921074,-1.962141618
6,3.756365181,-1.085605297,3.637625075,-3.033817797
7,2.995448501,-2.052056628,3.068286111,-4.361530399
8,2.354605308,-2.983339146,2.503500736,-5.328222977
9,1.780308511,-3.982448612,1.936428396,-5.580343748
10,1.292111565,-4.625091781,1.408923751,-5.653715996
11,0.871232032,-4.957658557,0.959421747,-5.72717851
12,0.474917489,-5.001191252,0.505099763,-5.845927057
13,0.107740447,-5.082298662,0.108303482,-5.780633422
14,-0.241306626,-5.119866112,-0.298748141,-5.875472445
15,-0.567157532,-5.118108072,-0.673923573,-5.939199354
16,-0.904393267,-5.093580593,-1.026202615,-5.449684084
17,-1.213208184,-4.809736023,-1.373818761,-5.985415281
18,-1.499298413,-4.676772927,-1.668413737,-4.987274601
19,-1.792675295,-5.119232085,-1.979406874,-5.700895599
20,-2.055524372,-5.108207548,-2.241833653,-5.64540168
21,-2.25794671,-5.078933776,-2.475980323,-4.840240931
22,-2.522202801,-4.448013999,-2.689878075,-4.867968748
23,-2.747193128,-5.117247034,-2.87344781,-5.168954251
24,-2.944103472,-5.110402203,-3.045073676,-4.475363256
25,-3.140542971,-4.715040179,-3.205618725,-5.018639131
26,-3.324431831,-5.021586842,-3.334028399,-6.056234792
27,-3.463882203,-5.11209298,-3.523380507,-5.717629772
28,-3.603397431,-5.111824606,-3.673424233,-4.449949792
29,-3.737656792,-5.113570514,-3.792641728,-6.159315421
30,-3.882351889,-4.948983889,-3.942554239,-6.446266915
31,-4.068365424,-4.683959933,-4.06848721,-5.616436933
32,-4.141896097,-5.021990462,-4.165954585,-5.911943971
33,-4.26965326,-3.88480181,-4.209428128,-4.642512319
34,-4.385430557,-4.079736808,-4.38713304,-4.828907302
35,-4.508386603,-4.895159053,-4.47143887,-4.211037903
36,-4.536374258,-4.3704261,-4.604080362,-4.679121902
37,-4.503335376,-4.54397219,-4.698898801,-6.905878964
38,-4.709629742,-4.866833736,-4.803699913,-6.680460212
39,-4.731153111,-5.013869422,-4.908687424,-6.478021679
40,-4.796563027,-3.977659264,-4.938747398,-4.442768253
41,-4.871364106,-5.108362035,-5.026363259,-4.101170166
42,-4.869499782,-4.949038488,-5.068298086,-6.737523272
43,-4.964226594,-4.071810369,-5.136656349,-5.3217501
44,-4.987542047,-5.045574122,-5.019121437,-4.889435204
45,-4.662189438,-4.836801222,-5.231490514,-6.046252852
46,-5.042858082,-4.484852017,-4.646836793,-3.03290431
47,-4.766738638,-4.925223707,-5.312664948,-7.160198591
48,-5.070863446,-4.387165309,-5.295064743,-6.983489273
49,-5.078141529,-5.043723355,-5.35139445,-6.861925857
50,-5.037701097,-5.081573374,-5.367721722,-6.05161886
51,-4.807398576,-4.994801691,-5.277578385,-6.596668043
52,-5.100319911,-4.266788972,-4.842379086,-6.745045425
53,-4.786212496,-5.098199301,-5.40281601,-7.184676686
54,-5.121818159,-5.093034465,-5.351642782,-5.030801691
55,-5.073247611,-5.098003206,-5.311881351,-7.196844278
56,-5.021380747,-4.154520682,-5.493993904,-4.486944967
57,-4.929006514,-4.644139636,-5.413726734,-6.840179924
58,-5.022397129,-5.071324408,-5.523045954,-5.3861197
59,-5.056779688,-4.431267076,-5.300543228,-5.576005548
60,-4.994674856,-3.590424512,-5.54904424,-7.23705856
61,-5.115282906,-5.104097139,-5.461050871,-7.036199216
62,-4.900350211,-5.051382875,-5.49070768,-5.24390473
63,-5.088753532,-4.826951651,-5.496583591,-4.6346654
64,-5.091194853,-4.91584105,-5.538392513,-3.173594421
65,-5.085396757,-3.555427255,-5.506667334,-6.846025867
66,-5.028831064,-4.818333855,-5.090524558,-4.497736114
67,-5.096803946,-3.393361351,-5.572801166,-7.327502618
68,-5.113721563,-4.580824038,-5.542835129,-5.980966647
69,-4.770152634,-5.054801769,-5.526360343,-6.61024133
70,-4.844274068,-4.806688052,-5.271417616,-7.672864749
71,-4.782161054,-5.106106218,-5.494704026,-5.80823479
72,-5.060538165,-5.062472633,-5.597845861,-4.55507712
73,-5.097083772,-2.778508076,-5.339104758,-7.618920612
74,-4.668662738,-5.001957601,-5.237691104,-5.276991881
75,-4.82115601,-4.992439595,-5.594077129,-7.400463337
76,-4.94202868,-4.035165632,-5.103901082,-8.086845112
77,-5.062413221,-4.59959362,-5.608056874,-7.729106654
78,-5.088304862,-4.092540725,-5.454909074,-7.544876451
79,-5.096604531,-4.048948518,-5.604496987,-2.910300199
80,-5.030002996,-4.998385557,-5.461918824,-6.862307601
81,-5.076927661,-2.98529965,-5.582848319,-6.268914998
82,-4.889022015,-4.140371766,-5.573250001,-7.819956401
83,-4.664450476,-3.616634501,-5.514602156,-7.603595747
84,-5.069566634,-4.041284658,-5.633794432,-5.498243301
85,-4.640358106,-4.99968874,-5.471497209,-5.245081457
86,-4.947662444,-3.267675353,-5.493898594,-6.520283232
87,-5.082715491,-5.045400566,-5.62057531,-7.693393603
88,-5.073463274,-4.740650026,-5.625731234,-6.75343384
89,-5.041510414,-4.307740385,-5.301968477,-4.259428117
90,-4.962123639,-5.095406264,-5.190171322,-1.440681704
91,-5.083779123,-4.488498474,-5.572091008,-7.288497133
92,-4.987288677,-4.017491359,-5.724329465,-6.523808493
93,-5.036709846,-3.36729121,-5.611257861,-5.88224094
94,-5.034426595,-2.656765191,-5.300279853,-2.546929585
95,-4.84122598,-5.073173038,-5.686988124,-5.581872063
96,-5.080671096,-3.713693115,-5.653980446,-7.907106517
97,-4.994512152,-4.161801225,-5.458610422,-5.549124972
98,-4.817709398,-2.863606957,-5.805418117,-3.44186116
99,-4.78199984,-5.047183198,-5.772712838,-6.278967471
100,-5.077952403,-4.992152219,-5.819806821,-6.701774734
101,-4.872411456,-5.099995226,-5.629484482,-1.684575436
102,-4.855048929,-4.31185387,-5.775330093,-7.201412518
103,-5.036832773,-5.007924746,-5.515424256,-8.313765847
104,-4.994109395,-5.102050893,-5.153623297,-7.440931901
105,-5.047748721,-3.813454097,-5.841262032,-8.202928947
106,-5.055181659,-4.760397015,-5.500470177,-8.354067862
107,-5.069920839,-4.944532714,-5.597103194,-8.320328514
108,-4.990739901,-4.943521228,-5.740740118,-7.985740708
109,-5.024700692,-4.674384946,-5.786001097,-8.428107065
110,-4.921651995,-4.880534626,-5.811294334,-7.459044152
111,-4.455077303,-4.952409344,-5.968518747,-8.161861863
112,-4.947802362,-4.841690408,-5.762005791,-8.052754088
113,-4.950701348,-5.06780812,-5.947311263,-8.639434423
114,-4.885118531,-4.917164211,-5.98878488,-8.17844051
115,-4.744168222,-5.05910731,-5.877297522,-8.471216947
116,-4.968506721,-5.079104532,-5.916696232,-8.353058654
117,-4.891378397,-5.117895997,-5.886187042,-8.367405324
118,-5.052025411,-4.977573281,-5.705455555,-8.362830917
119,-4.978853191,-5.055410331,-5.831137386,-8.169735482
120,-4.861122431,-4.77603487,-6.005134324,-8.637106407
121,-4.955346973,-5.013084152,-5.96055659,-8.6860727
122,-4.969442717,-5.091226783,-5.9178039,-8.510029527
123,-4.97004254,-4.937845122,-5.990446722,-8.791674074
124,-5.044146163,-5.00870459,-5.961720213,-8.466550695
125,-4.981184144,-4.960705156,-5.940174411,-8.701955156
126,-5.02779304,-5.106701889,-5.879104188,-8.629237182
127,-5.068152701,-4.838977837,-5.917336948,-8.602563271
128,-5.034572806,-4.998278975,-6.02148614,-8.685893678
129,-5.042828392,-4.711764563,-5.969410313,-8.818171301
130,-4.977772518,-4.724562529,-6.036349602,-8.848868373
131,-4.937887433,-5.114346374,-5.907174451,-8.814961544
132,-5.048639608,-4.67026546,-6.001462363,-8.893581102
133,-4.995765269,-4.569842364,-6.02823342,-8.92776459
134,-4.967928105,-5.092189849,-6.055185747,-8.917289899
135,-4.863362007,-5.107159924,-5.895172555,-8.796735279
136,-4.962278272,-5.117313583,-5.966464653,-8.933844599
137,-4.945933776,-5.106507678,-5.975822289,-8.864887187
138,-4.941741596,-5.100283574,-6.020489054,-8.735698632
139,-4.903383765,-4.879006388,-6.066807763,-8.789125609
140,-4.890057802,-5.111289521,-5.990805574,-9.137296383
141,-4.969331403,-4.930558143,-6.043912844,-8.67248452
142,-4.966499867,-5.015645027,-5.927976626,-8.889807223
143,-4.958276841,-5.093988146,-5.976615658,-9.00611972
144,-4.969438765,-5.00370649,-6.026574141,-8.882360803
145,-4.9030833,-5.084299912,-5.975465317,-8.835667523
146,-5.001660066,-5.11084084,-6.064884751,-8.915306312
147,-4.955609807,-5.124697127,-6.130072255,-8.939538352
148,-4.999622647,-5.07098677,-6.056416576,-9.085867506
149,-4.941876805,-4.972263856,-5.940246369,-9.056201927
150,-4.853591247,-4.946662882,-6.090055276,-8.73981606
151,-4.984463443,-5.110613321,-6.022291508,-8.845794813
152,-4.962984786,-5.03758607,-5.991074882,-8.979905512
153,-4.860771553,-5.010406087,-6.076434709,-9.097754081
154,-4.9690979,-5.082082242,-6.105771132,-9.061690092
155,-5.007058755,-4.82251364,-6.01566957,-9.263218307
156,-5.012492729,-4.975305083,-6.063820751,-9.167268488
157,-4.871355934,-5.073525737,-6.103602339,-9.202808376
158,-4.857354337,-5.086181872,-6.028196558,-8.911956444
159,-4.961628139,-5.007974076,-6.060588371,-8.945140754
160,-5.001704934,-5.110758841,-5.956782392,-8.882376979
161,-4.973108953,-5.079576852,-6.081059753,-9.187365861
162,-4.933651796,-5.067785099,-6.094390878,-9.18518022
163,-5.048301298,-5.099834656,-6.052510364,-8.959472591
164,-4.997512393,-5.064768175,-6.102923827,-9.275755062
165,-5.015677375,-5.006666588,-6.070362362,-9.205889198
166,-5.021150557,-5.062791859,-6.028245212,-9.026439471
167,-4.981999741,-5.096147979,-6.073147377,-9.069394208
168,-4.987824694,-5.059577171,-6.111239861,-9.186651654
169,-4.994859575,-5.096290979,-6.087026358,-9.295781682
170,-5.000637663,-5.07418802,-6.090993031,-9.273826292
171,-4.926210052,-5.018462177,-6.133995043,-9.103336006
172,-4.975470113,-5.067214451,-6.087148757,-9.253045442
173,-5.01333017,-4.971244549,-6.089202874,-8.954750185
174,-4.98282554,-5.0057857,-6.119451896,-9.352732111
175,-4.990953406,-5.05826952,-6.096644788,-9.098889471
176,-5.024388674,-5.017287509,-6.101063286,-9.15857324
177,-4.97302614,-5.059911996,-6.130661988,-9.337225702
178,-4.978818205,-5.054725737,-6.096216271,-9.249441256
179,-4.957841792,-4.897925333,-6.129808913,-9.275457782
180,-4.916045854,-5.016652418,-6.119413446,-9.403321368
181,-5.004477374,-4.96454193,-6.120810136,-9.163558081
182,-4.988871184,-5.077605114,-6.101410934,-9.181026776
183,-4.961811397,-5.03824437,-6.129409768,-9.291816546
184,-4.980846246,-5.084503828,-6.096171706,-9.339406532
185,-4.97887134,-5.03958123,-6.106926388,-9.134510469
186,-4.994797352,-5.042600711,-6.025577572,-9.383105921
187,-4.979776513,-4.987713105,-6.118470673,-9.330395023
188,-4.91281852,-5.049230629,-6.112494171,-9.307539786
189,-4.983736366,-5.076191108,-6.131496133,-9.257359939
190,-4.952978983,-5.059410213,-6.115584796,-9.366085039
191,-4.994226692,-4.972086792,-6.115419514,-9.391704077
192,-5.007950122,-5.058764325,-6.132280146,-9.417321073
193,-4.997145921,-5.063950699,-6.101723694,-9.434307885
194,-4.971661613,-5.035673817,-6.115606706,-9.329779165
195,-5.006755264,-5.09198834,-6.105164797,-9.422508742
196,-4.95495869,-5.008721388,-6.120494854,-9.277311246
197,-4.977565466,-5.071705867,-6.139618126,-9.31866061
198,-5.00273325,-4.993047852,-6.109917366,-9.342857622
199,-5.006422685,-5.021952751,-6.105843492,-9.392211465
200,-4.998246999,-4.993146387,-6.101283211,-9.371084196
201,-4.937107631,-5.007498906,-6.12799781,-9.405609399
202,-4.983913585,-5.074870864,-6.134595829,-9.430683765
203,-5.015666191,-5.058091079,-6.139998223,-9.270063733
204,-4.96047371,-5.005538109,-6.136087099,-9.451269828
205,-4.965852464,-5.067237523,-6.104249674,-9.401015868
206,-4.961838122,-5.062929423,-6.118943753,-9.302087359
207,-4.954316459,-5.063747435,-6.137427636,-9.388653376
208,-4.956381622,-4.939029107,-6.114945793,-9.269233608
209,-4.984120482,-5.106007958,-6.133466279,-9.370463162
210,-4.971810415,-5.073261009,-6.098083212,-9.370366083
211,-5.005934289,-5.052250801,-6.139077788,-9.441378845
212,-5.012718671,-5.061209183,-6.121381552,-9.348151713
213,-4.965428365,-5.086391141,-6.121879023,-9.483592571
214,-4.965936505,-5.104977097,-6.078148484,-9.354778857
215,-4.979378197,-4.979417085,-6.120310937,-9.50454279
216,-4.979310956,-5.055352102,-6.127715788,-9.456540509
217,-5.017060192,-5.016128793,-6.146165324,-9.477564595
218,-4.964721214,-5.069282627,-6.134976246,-9.53005245
219,-4.987722068,-5.103988294,-6.12982802,-9.523321764
220,-5.026361953,-5.068212882,-6.095783558,-9.516603029
221,-5.001824462,-5.012773588,-6.142487522,-9.580236897
222,-4.971022526,-5.011090268,-6.126353482,-9.29210106
223,-4.970939564,-5.06759762,-6.150396589,-9.405093226
224,-4.933910431,-5.066198579,-6.138264282,-9.578650186
225,-4.962654242,-4.948794643,-6.102840588,-9.55068436
226,-4.982341034,-5.047737282,-6.123569301,-9.499408147
227,-4.987873119,-5.033766308,-6.119296664,-9.488826284
228,-4.948156314,-5.015386703,-6.084568694,-9.686339052
229,-5.001583689,-5.007591214,-6.133253701,-9.512537412
230,-5.020136203,-4.947763857,-6.122813755,-9.449934128
231,-4.975344024,-5.066876678,-6.142583964,-9.492227201
232,-4.999734293,-5.065970697,-6.104874109,-9.616963208
233,-5.014382993,-5.042956719,-6.144933333,-9.749590328
234,-4.990590813,-5.025489045,-6.145611792,-9.608769192
235,-4.949021981,-5.022528295,-6.128841825,-9.671059561
236,-4.943120809,-5.08369331,-6.120948743,-9.657584279
237,-4.975982104,-5.060840838,-6.132069975,-9.46672161
238,-4.958302003,-5.043992069,-6.136080523,-9.700945948
239,-4.9705634,-5.071337416,-6.14880916,-9.781117455
240,-4.971363337,-5.084813464,-6.152042142,-9.587086674
241,-4.992563899,-4.957836029,-6.126324073,-9.623290456
242,-4.96820749,-5.071690861,-6.149925108,-9.782458211
243,-4.93828526,-5.022551785,-6.128392953,-9.730459375
244,-4.969015535,-5.062294754,-6.151718946,-9.630910797
245,-4.987370595,-5.046091792,-6.137207637,-9.739497294
246,-5.011257706,-4.994188155,-6.159972677,-9.790012999
247,-4.93045998,-4.99530714,-6.135168599,-9.782930201
248,-4.920533162,-5.105473528,-6.161914735,-9.676871867
249,-4.968647872,-5.017984884,-6.147810577,-9.764149419
250,-4.953792923,-5.069641669,-6.155923557,-9.639380273
251,-4.955177652,-5.000540516,-6.138997479,-9.823402571
252,-4.989471149,-5.074352089,-6.14259254,-9.860497955
253,-5.025806852,-5.008554231,-6.152783241,-9.757177494
254,-4.921660746,-5.006890109,-6.13347455,-9.891468316
255,-4.962786659,-4.975526628,-6.138798178,-9.306504807
256,-4.98591282,-5.023993048,-6.162485113,-9.856809017
257,-4.962617104,-5.091867926,-6.14457822,-9.839760918
258,-4.998331049,-5.021899603,-6.12854594,-9.242425867
259,-4.957867514,-5.039188972,-6.171813842,-9.708383989
260,-4.999496537,-5.071843883,-6.150474732,-9.859746188
261,-4.992711581,-5.045615932,-6.152597591,-9.924054009
262,-4.93915973,-5.024999825,-6.122083488,-10.00600713
263,-5.020428248,-5.023671517,-6.129751341,-9.695535669
264,-4.996198796,-4.963586684,-6.128200882,-9.909659622
265,-5.000767797,-5.015465057,-6.142838543,-9.707343993
266,-4.946865413,-5.032850206,-6.153150868,-9.969902646
267,-4.972136971,-5.015721082,-6.151499664,-9.923469299
268,-4.958669226,-5.035965309,-6.169987175,-9.867288635
269,-5.003307847,-5.000193058,-6.170524289,-9.935044063
270,-4.958137864,-4.968552255,-6.153942177,-9.828504517
271,-4.966151321,-5.028877951,-6.159196457,-9.917100309
272,-4.969522657,-4.966035957,-6.174881293,-10.10758264
273,-4.983777446,-4.954741903,-6.121669731,-9.995935445
274,-4.95491359,-5.031144592,-6.155403302,-9.853041795
275,-5.002732379,-5.00726068,-6.180619424,-10.17833169
276,-4.967205257,-5.053105423,-6.154895283,-10.19100728
277,-4.972157838,-5.055557932,-6.180142731,-10.27025521
278,-5.001327947,-5.069435213,-6.169542777,-10.23578407
279,-4.960227605,-4.877481723,-6.171020813,-10.14091794
280,-4.985839642,-5.034478882,-6.145864057,-10.06370017
281,-4.950286609,-5.058459632,-6.177183153,-9.967183121
282,-4.952482772,-5.094624989,-6.188676366,-9.874220274
283,-4.951207266,-4.954620668,-6.150997351,-10.16175423
284,-4.977359522,-5.035270838,-6.17356506,-10.26609205
285,-4.989278502,-5.047904585,-6.188836768,-10.12973745
286,-4.961916544,-5.068229988,-6.150277351,-10.12792944
287,-4.984924142,-5.047894956,-6.163406375,-10.10727588
288,-4.987499002,-5.070488518,-6.156019128,-9.914287538
289,-4.995408891,-5.078102618,-6.187944048,-9.774981452
290,-4.962559885,-5.022004782,-6.152392718,-10.43513618
291,-4.977439655,-5.013195825,-6.151942719,-10.21103271
292,-4.973729799,-5.109137721,-6.162068635,-10.25054214
293,-4.996354773,-5.066085386,-6.181814881,-10.14114224
294,-5.005111576,-5.047824225,-6.198149196,-10.0175726
295,-4.963279106,-5.041453724,-6.170773718,-10.37956393
296,-4.964814648,-5.053483327,-6.200739747,-10.25992446
297,-4.979969982,-5.069626815,-6.195956682,-10.44303229
298,-4.988444598,-5.032682434,-6.15178539,-10.38161458
299,-4.994734402,-5.07324124,-6.158610473,-10.52780824
300,-4.958316342,-5.110050244,-6.185765076,-10.45481414
301,-4.931401452,-5.052531397,-6.163043128,-10.36689767
302,-4.966349799,-5.07039358,-6.188563689,-10.27888933
303,-4.937042913,-5.063276588,-6.206042533,-10.46786384
304,-4.980729454,-4.980873426,-6.176972534,-10.46924605
305,-5.007658059,-5.044141314,-6.214464977,-9.901873787
306,-5.014905064,-4.957858223,-6.231083583,-10.28166941
307,-4.963529614,-5.002262573,-6.176690677,-10.60916699
308,-4.995134923,-5.016098047,-6.209405115,-10.42980999
309,-4.96777708,-5.005301895,-6.186305151,-10.57800221
310,-4.996987321,-5.09083637,-6.168201811,-10.25364497
311,-4.997764988,-5.025452879,-6.21057645,-10.58793491
312,-4.950932056,-5.058146423,-6.209047812,-10.53443166
313,-4.97426147,-5.013131444,-6.18215278,-10.63712603
314,-5.005322756,-4.984956428,-6.214947317,-10.62099021
315,-4.957238489,-5.073341488,-6.186642419,-10.65949336
316,-4.987108467,-5.061722712,-6.19009342,-10.50037463
317,-4.995681664,-5.00191424,-6.206237497,-10.63197151
318,-4.945706539,-5.025032036,-6.20317369,-10.59975395
319,-4.96710899,-5.036783018,-6.202706127,-10.45783766
320,-4.980456695,-5.063070381,-6.213572278,-10.50574694
321,-4.974683944,-5.005723506,-6.213014369,-10.7125301
322,-4.91766718,-5.006637701,-6.195798896,-10.7308911
323,-4.979692432,-5.032190001,-6.233943762,-10.62339746
324,-5.024553782,-5.065595314,-6.169207955,-10.75899572
325,-4.973843061,-5.039504181,-6.177054495,-10.74841929
326,-5.001837253,-5.087073878,-6.203177165,-10.92475188
327,-4.960712798,-5.035650295,-6.157837878,-10.49478454
328,-4.939488782,-4.961242329,-6.187580073,-10.59202822
329,-4.954475074,-5.030415857,-6.22232916,-10.81069926
330,-4.95783241,-5.008069134,-6.200451842,-10.86639632
331,-4.921553661,-5.057316275,-6.201610857,-10.60802046
332,-4.962481264,-5.061452345,-6.189638282,-10.81982906
333,-4.995762123,-5.027590869,-6.205698141,-10.60459572
334,-4.961581593,-5.003887344,-6.214693034,-11.01406221
335,-5.001827109,-4.976090296,-6.209366784,-10.89560568
336,-4.911007061,-5.06534155,-6.229157232,-10.59923813
337,-4.989191751,-5.013029304,-6.215995863,-10.75552809
338,-4.931416324,-5.004064773,-6.227139826,-10.8431184
339,-4.979614877,-5.021663935,-6.20832723,-10.58490402
340,-4.918039457,-5.078872451,-6.227345985,-10.49545529
341,-5.009830862,-5.080426505,-6.231790673,-10.83781212
342,-5.003973302,-4.997700939,-6.230432097,-10.75930587
343,-4.949588573,-5.043212156,-6.232046762,-10.92810895
344,-4.958220519,-5.094323711,-6.185155966,-11.03816188
345,-4.989382124,-4.98192258,-6.223530473,-11.29906403
346,-4.944334067,-5.03900847,-6.246363946,-11.12839196
347,-4.977043145,-5.062878648,-6.240417135,-10.97982143
348,-4.993223766,-4.965950132,-6.232264213,-10.46025731
349,-4.998466836,-5.043998505,-6.217864669,-11.27636919
350,-4.964732793,-5.069474195,-6.24323072,-10.9758319
351,-4.976938437,-5.047273246,-6.236870566,-10.9961549
352,-4.976254287,-5.082668758,-6.229116321,-11.04160746
353,-4.966344121,-5.059464177,-6.202968261,-11.10222754
354,-4.982717267,-5.007537482,-6.256861467,-11.31297851
355,-5.015427029,-5.011304141,-6.214802325,-11.37508701
356,-4.983081552,-4.995889065,-6.244718448,-11.37310935
357,-4.99695484,-5.058445738,-6.218020625,-11.44053539
358,-4.932030416,-4.975321774,-6.236651302,-11.04059306
359,-4.988204109,-5.073461711,-6.247058092,-11.07795738
360,-4.97197864,-5.072352663,-6.199586255,-11.37633962
361,-4.959372897,-5.059726649,-6.238216067,-11.39315669
362,-4.993372459,-5.042075023,-6.239535464,-11.14732814
363,-4.91629363,-5.080368575,-6.228613719,-11.24626104
364,-5.002744432,-5.084400391,-6.239137185,-11.41235655
365,-4.962082755,-5.044289246,-6.24683836,-11.2535469
366,-5.004230462,-5.023796705,-6.252150901,-11.50458455
367,-4.959993253,-5.019021206,-6.255702684,-11.45075578
368,-4.961036073,-5.095366611,-6.25357671,-11.21868104
369,-4.982670585,-4.987889242,-6.205249718,-11.64932234
370,-4.975989315,-5.090318218,-6.236334726,-11.04857286
371,-4.975153247,-5.033071937,-6.239385027,-11.55853867
372,-4.984487018,-5.099497043,-6.212685105,-11.28083565
373,-4.950912151,-4.95843109,-6.246298981,-11.39949828
374,-4.941676907,-5.080557823,-6.22364457,-11.5542909
375,-4.971570396,-5.086839153,-6.233759431,-11.44651671
376,-4.964701872,-5.011515343,-6.249957451,-11.10983796
377,-4.947511985,-4.923964676,-6.246345887,-11.65080425
378,-4.994073191,-5.065376334,-6.247238058,-11.60042132
379,-4.954003749,-5.050449359,-6.250961874,-11.06230076
380,-4.969496707,-4.996032866,-6.256364779,-11.45337322
381,-4.895206093,-5.019678937,-6.268298543,-11.64265096
382,-4.968495352,-5.008301647,-6.246539094,-11.29373216
383,-4.93686066,-4.976050602,-6.250755992,-11.13727286
384,-4.997674004,-4.990407042,-6.258797438,-11.64125791
385,-4.926239738,-5.025411035,-6.268815614,-11.64498864
386,-4.934693551,-5.017063217,-6.237155381,-11.13172061
387,-5.000227948,-5.014421316,-6.286168628,-11.7761251
388,-4.983011954,-5.036741264,-6.278348209,-11.78398577
389,-4.933500936,-5.048597895,-6.262798712,-11.15431642
390,-5.000992849,-5.029166985,-6.277618878,-11.00394476
391,-4.975566135,-5.017676409,-6.267874021,-11.69555143
392,-4.953779672,-5.043193792,-6.266726239,-11.83274882
393,-4.942502245,-4.95860441,-6.262361208,-11.74637051
394,-4.941732993,-5.069543333,-6.277575528,-11.8142848
395,-5.006978187,-5.041580981,-6.243588259,-11.49268619
396,-4.969291613,-5.053637063,-6.286789439,-11.82519342
397,-4.997745322,-5.07487877,-6.274202412,-11.38466069
398,-4.958173955,-5.041019359,-6.285087152,-11.53263653
399,-4.999443954,-5.085822101,-6.237149125,-11.71603188
400,-4.990167421,-5.001647848,-6.207879529,-11.70451087


==> data/toy_loss.csv <==
iter,lm,2slm,l2se,2sl2se
1,7.225568771,6.938706875,7.248390675,6.826316357
2,7.243420124,6.22770977,7.174345493,6.074580669
3,7.234842777,5.439563274,7.166524887,5.218088627
4,7.2195158,4.689230442,7.154984474,4.526607513
5,7.202517986,4.222474098,7.138505936,4.050489902
6,7.184504509,3.879153252,7.121391296,3.746857166
7,7.1648283,3.747449398,7.102639198,3.593085051
8,7.146968842,3.660737038,7.081885338,3.426424503
9,7.127522469,3.618909597,7.065238476,3.332926273
10,7.10840416,3.589750528,7.04324007,3.219105005
11,7.08802557,3.578097343,7.024779797,3.137292862
12,7.068657398,3.581783533,7.005535126,2.939346552
13,7.050316334,3.585412741,6.987416267,2.818388462
14,7.029738903,3.598586321,6.967389584,2.574809313
15,7.009932041,3.552055836,6.94836998,2.443641424
16,6.987566948,3.532714128,6.925679684,2.250827074
17,6.968632698,3.564606428,6.90892601,2.079014301
18,6.948938847,3.565687418,6.885438919,1.969130278
19,6.92658186,3.516024828,6.865324497,1.875904799
20,6.907636166,3.562355042,6.845206738,1.822761893
21,6.885693073,3.446620226,6.826576233,1.584582567
22,6.865015984,3.347980022,6.804418087,1.486788273
23,6.844370842,3.211427689,6.781918526,1.432799697
24,6.824976921,3.074155331,6.762957573,1.282880306
25,6.802731991,2.928619146,6.741956711,0.974642277
26,6.778634548,2.801994085,6.722612381,1.019238353
27,6.759979248,2.690313339,6.702515602,0.83618921
28,6.741623402,2.572253942,6.678384304,0.637138188
29,6.717106819,2.3910954,6.660874844,0.577177107
30,6.699672699,2.337290049,6.63598156,0.47269392
31,6.674750805,2.187033415,6.61723423,0.626667142
32,6.655843258,2.217351198,6.593364239,0.450671494
33,6.632428169,2.097671032,6.571790218,0.224811658
34,6.613810539,2.105880976,6.549993515,0.075888395
35,6.59008646,2.080775738,6.528761387,0.249743178
36,6.569703579,2.080328703,6.507921696,-0.057435032
37,6.543579578,2.028096199,6.485564709,-0.188212365
38,6.521054268,1.978404999,6.461714745,-0.055015542
39,6.499442101,2.112692356,6.441636562,-0.340724915
40,6.480230331,1.999012589,6.418559551,-0.211246505
41,6.452132225,2.054677725,6.400284767,-0.510994375
42,6.430614948,2.000323772,6.377553463,-0.275528461
43,6.411243916,1.890102863,6.354316235,-0.550294638
44,6.387500763,2.040528536,6.327954769,-0.802622497
45,6.366496086,2.053011417,6.304178238,-0.523210287
46,6.343359947,2.083222389,6.284370422,-0.321828038
47,6.319002151,2.031114817,6.260410786,0.029381681
48,6.29724741,2.058229446,6.237645149,-0.846702456
49,6.271434784,2.055195808,6.2171278,-0.591769218
50,6.252365589,2.105801582,6.191702366,-0.743605375
51,6.227766991,2.026483536,6.164154053,-1.051139832
52,6.203541756,1.973014712,6.14636898,-0.744149089
53,6.180165291,2.004906893,6.123072624,-1.010230303
54,6.154195309,2.017540216,6.097753525,-0.881887078
55,6.13461256,2.002335787,6.074059963,-1.08748436
56,6.109092236,2.099363327,6.051450729,-1.140802383
57,6.084407806,2.120480776,6.029826164,-1.432754636
58,6.059292316,1.985073805,6.006467342,-0.717196524
59,6.039956093,2.104325294,5.98209095,-0.972337484
60,6.011856079,2.184500933,5.955570698,-0.952829719
61,5.988872528,2.161711454,5.930847645,-1.074486613
62,5.963011742,2.098086357,5.907059669,-1.44887805
63,5.933216572,2.016719818,5.879873753,-0.752689719
64,5.911072254,2.039417267,5.858133316,-0.770449162
65,5.887273312,2.076441288,5.834011078,-1.759856939
66,5.862475395,1.974095821,5.804438114,-1.568553448
67,5.836712837,2.00196147,5.781359196,-1.193830252
68,5.816444397,2.033706903,5.757661819,-1.108251929
69,5.78827858,1.971009493,5.729530334,-1.590626597
70,5.763606071,2.146705151,5.707036018,-1.766127467
71,5.736861706,2.062073231,5.678021908,-1.773468852
72,5.710261345,2.012065649,5.651196957,-1.562399745
73,5.683515549,2.074087381,5.626907825,-1.706400156
74,5.659659386,1.901866078,5.601109982,-1.910448194
75,5.63354063,2.124885798,5.579514027,-1.853510857
76,5.606432915,2.033207893,5.546922207,-1.902969956
77,5.584653854,1.998254418,5.526207447,-1.826888919
78,5.551026344,2.034912825,5.493998528,-1.862841725
79,5.525462627,2.149016619,5.468732834,-1.864395499
80,5.494828224,1.975891709,5.441468716,-1.988828659
81,5.473127842,2.102106094,5.416548252,-2.097485542
82,5.44474268,2.100693941,5.391815186,-1.458001018
83,5.420094013,2.199718237,5.3628335,-1.329959273
84,5.393483162,1.938715219,5.336627007,-2.094281435
85,5.366261005,2.048264027,5.306030273,-1.799101353
86,5.337798595,1.999244452,5.278207779,-1.826157928
87,5.304682732,2.036666632,5.252792358,-1.293548465
88,5.280375481,2.082609892,5.219882488,-1.356384277
89,5.253474236,2.122693062,5.19842577,-2.231412649
90,5.221334934,2.050572634,5.170701027,-1.740983248
91,5.200335026,1.949032068,5.138885021,-1.533066392
92,5.170158386,2.005895853,5.108008862,-1.735283971
93,5.137908459,2.002527714,5.077765465,-2.075521946
94,5.113479614,2.028490067,5.047898769,-1.987228751
95,5.080145359,2.131084204,5.024603844,-1.088886976
96,5.053014755,2.031617165,4.993039131,-1.831910253
97,5.022469997,2.050848007,4.967380524,-1.547628164
98,4.998222828,2.048563719,4.935935974,-2.249860048
99,4.965981007,2.104994535,4.904234409,-1.982767463
100,4.944461346,2.00026536,4.87382555,-2.114792585
101,4.904820919,2.01837182,4.847649097,-1.783936739
102,4.880570889,2.030791283,4.822317123,-2.27573967
103,4.85426569,2.055320978,4.793861866,-1.812473416
104,4.832897186,2.066692114,4.763216972,-1.236372113
105,4.800909519,1.990397573,4.741589069,-1.036771297
106,4.780641079,2.022463799,4.720953941,-2.285454273
107,4.763617992,1.981444597,4.69632864,-2.066837788
108,4.73657465,2.053451061,4.682883739,-1.750533342
109,4.72230196,2.017163277,4.659363747,-1.373806834
110,4.703025341,2.063741684,4.640482426,-2.046203136
111,4.682630062,2.198467255,4.623233318,-1.935761094
112,4.666975975,2.043551445,4.596508026,-2.072943449
113,4.643602848,2.102888346,4.587557316,-1.773951769
114,4.632615566,2.061608553,4.56960392,-2.225138187
115,4.616978168,1.987564564,4.552190304,-2.024003983
116,4.60526371,2.031307936,4.538182735,-1.741001487
117,4.589265347,2.011117458,4.524133205,-2.323254824
118,4.574859142,2.046108723,4.51337862,-2.250597
119,4.567426682,2.060931444,4.500415325,-2.18700242
120,4.549118996,2.049131155,4.486194134,-2.037122488
121,4.53864336,2.065339804,4.476428986,-2.201106548
122,4.526226044,2.050315619,4.463005543,-2.251380205
123,4.518393993,2.046226025,4.455375195,-2.196017504
124,4.507994652,2.065804243,4.441102505,-2.054415226
125,4.495726585,2.022403479,4.431430817,-2.28072238
126,4.489398956,2.057957649,4.42173624,-2.085276842
127,4.483997345,2.063563347,4.413357735,-2.299218178
128,4.469976902,2.058375835,4.404506683,-2.148044825
129,4.463804722,2.064405441,4.393522263,-1.917905092
130,4.454883099,2.06443429,4.389208317,-2.250546455
131,4.448440552,2.056685448,4.384150505,-2.243750095
132,4.44447422,2.068338871,4.37510252,-1.75508225
133,4.43434763,2.063517332,4.368573189,-2.006637096
134,4.427791595,2.101755619,4.359848976,-2.23413682
135,4.421802521,2.073087692,4.356308937,-2.325401306
136,4.414191723,2.020877361,4.349294186,-2.23437953
137,4.412191391,2.054314613,4.343733311,-2.308055401
138,4.406714439,2.032908916,4.336963177,-1.731153011
139,4.401489735,2.029916048,4.330411434,-2.251104832
140,4.394090652,2.023069859,4.327730656,-1.855650663
141,4.390134335,2.07144022,4.32167387,-2.282172203
142,4.386061192,2.05569005,4.318272114,-2.286920547
143,4.383286953,2.062037468,4.312150478,-2.180214643
144,4.377922535,2.071076632,4.309414387,-2.248796225
145,4.37405777,2.050965071,4.305596828,-2.058155537
146,4.371326447,2.069451571,4.30241394,-2.331754446
147,4.368481159,2.039193392,4.298766613,-2.316344976
148,4.364505768,2.076130629,4.294991016,-2.191627979
149,4.360859394,2.077270269,4.291846275,-2.350551605
150,4.357955933,2.045969725,4.289598942,-2.188894749
151,4.355822086,2.036226034,4.286788464,-2.207141161
152,4.353353024,2.064084768,4.283202171,-2.266647577
153,4.350690842,2.060402393,4.281276703,-2.11879015
154,4.348847389,2.061240435,4.279227734,-2.283226013
155,4.345555305,2.077826738,4.277194023,-2.340185642
156,4.343986511,2.074743986,4.274501801,-2.144624472
157,4.342202663,2.070602655,4.272045135,-2.33025074
158,4.339639664,2.074644566,4.27031374,-2.214131832
159,4.337493896,2.07963109,4.267868519,-2.263547421
160,4.335704327,2.03865695,4.266188145,-2.170265913
161,4.333953381,2.048980951,4.264825821,-2.256445885
162,4.332762718,2.061108589,4.26310873,-2.274339199
163,4.331511497,2.071246624,4.261554241,-2.236565828
164,4.329702854,2.04668808,4.260122299,-2.3007164
165,4.328467369,2.061995268,4.258101463,-2.246488333
166,4.32716608,2.06201005,4.25678587,-2.216381311
167,4.32563591,2.05803299,4.255669117,-2.152364016
168,4.324820995,2.045712233,4.254423618,-1.985683918
169,4.323788643,2.046701193,4.253308296,-2.246138811
170,4.322129726,2.049056768,4.252157211,-2.277042866
171,4.321417809,2.046629429,4.251053333,-2.130898237
172,4.320228577,2.059671879,4.250537872,-2.284100294
173,4.319523811,2.067540407,4.249251366,-2.242769241
174,4.318766594,2.059067726,4.248287678,-2.243390799
175,4.317771435,2.060261726,4.247365952,-2.30229497
176,4.317060947,2.065055609,4.246711731,-2.236944914
177,4.316498756,2.053355932,4.245882034,-2.292440414
178,4.315543652,2.054999113,4.245268345,-2.197017908
179,4.315092564,2.049817324,4.244428635,-2.172841072
180,4.314424992,2.062449217,4.243819237,-2.272702456
181,4.313735962,2.068640471,4.2432971,-2.298866749
182,4.313241005,2.05553484,4.242442608,-2.283272743
183,4.312804699,2.056683779,4.241914272,-2.300064802
184,4.312170029,2.046343088,4.241375923,-2.325607061
185,4.311673164,2.057974815,4.24077177,-2.281013727
186,4.311094284,2.060962439,4.240349293,-2.266669989
187,4.310771942,2.059020996,4.2399683,-2.227739573
188,4.310154915,2.05833292,4.239409924,-2.26069808
189,4.309720993,2.04620862,4.239096642,-2.241487741
190,4.309417725,2.059407949,4.238770008,-2.291059017
191,4.309082508,2.048203468,4.238363266,-2.288134336
192,4.308745861,2.061113596,4.237959862,-2.271425724
193,4.308516979,2.062928915,4.237582684,-2.278897285
194,4.307866573,2.062042475,4.23724556,-2.253771782
195,4.30748558,2.05678463,4.236776352,-2.28618145
196,4.307264328,2.051672697,4.236485004,-2.311524868
197,4.306879997,2.058666706,4.236069202,-2.264791965
198,4.306393147,2.065209627,4.23566103,-2.279840946
199,4.305983067,2.069477081,4.235188961,-2.24323988
200,4.305668831,2.058924198,4.234919071,-2.247196198
201,4.305263042,2.059179783,4.234560966,-2.3212502
202,4.304919243,2.058316946,4.234082699,-2.228673697
203,4.304586887,2.056375265,4.233648777,-2.258877277
204,4.304274082,2.060812473,4.233333111,-2.29219842
205,4.303875923,2.057781696,4.232999325,-2.283867359
206,4.303438663,2.058619738,4.232516766,-2.266821623
207,4.30313015,2.055139303,4.232097626,-2.255999565
208,4.30267334,2.054847002,4.231729507,-2.271404982
209,4.302268505,2.060231447,4.231470108,-2.288499355
210,4.301973343,2.059043646,4.231096268,-2.295569181
211,4.301474571,2.064040899,4.230675697,-2.286624432
212,4.301169395,2.072624922,4.230277538,-2.263603926
213,4.300834656,2.069185734,4.229973316,-2.245901585
214,4.300374985,2.052801609,4.229655266,-2.296894073
215,4.300077915,2.053806543,4.229165077,-2.285029888
216,4.299725533,2.05482769,4.228856087,-2.254212379
217,4.299365997,2.04851675,4.228357315,-2.290183783
218,4.29891634,2.066836119,4.227972984,-2.258922577
219,4.298551083,2.063747168,4.227543354,-2.249057293
220,4.298241615,2.045542002,4.227266788,-2.297353983
221,4.297755241,2.065580606,4.226833344,-2.266170502
222,4.297566891,2.064697981,4.226408958,-2.26305294
223,4.297168732,2.057887316,4.226132393,-2.269298792
224,4.296780109,2.055312872,4.225689888,-2.262769222
225,4.296455383,2.060792208,4.225304127,-2.308197021
226,4.295983315,2.060248375,4.224889278,-2.291976929
227,4.295641899,2.051726818,4.224517345,-2.293382883
228,4.295176983,2.060877085,4.224108219,-2.257143021
229,4.294806957,2.058997393,4.223840237,-2.241030455
230,4.294583321,2.053895473,4.223537445,-2.236799955
231,4.294118881,2.055438519,4.223062992,-2.258945942
232,4.293749332,2.058924913,4.222678185,-2.297724724
233,4.293427944,2.057681322,4.222369194,-2.299385309
234,4.293007851,2.06050539,4.221981525,-2.253046036
235,4.292526245,2.061342239,4.221539497,-2.260163307
236,4.292255878,2.059777498,4.221133232,-2.251597643
237,4.291882038,2.059940577,4.220815182,-2.304839611
238,4.291432381,2.053933144,4.22042799,-2.245640278
239,4.291149616,2.057447195,4.220009804,-2.241609573
240,4.29070425,2.058055878,4.219595432,-2.266780615
241,4.290428638,2.057947159,4.219159126,-2.249119282
242,4.290001392,2.057093382,4.218870163,-2.214654684
243,4.289634705,2.054784298,4.218458652,-2.270951986
244,4.289340019,2.059097052,4.218066216,-2.286256313
245,4.288969994,2.051475286,4.217722893,-2.255639315
246,4.288655758,2.065700054,4.217345238,-2.280681133
247,4.288332462,2.055161715,4.2169137,-2.281180143
248,4.287919521,2.058263063,4.216563702,-2.229143143
249,4.287435532,2.052987099,4.216227531,-2.277444363
250,4.287070274,2.057327271,4.215858459,-2.248438835
251,4.28677702,2.049107313,4.21540308,-2.238876343
252,4.286382198,2.057468414,4.214976311,-2.303220034
253,4.285982609,2.048392773,4.214702129,-2.257669449
254,4.285738945,2.053828955,4.214262962,-2.247304916
255,4.285277843,2.06710434,4.213867188,-2.276407719
256,4.285023689,2.053062916,4.213526726,-2.2430861
257,4.2846241,2.055886269,4.213224888,-2.249755859
258,4.284192085,2.057378292,4.21270752,-2.31778717
259,4.283903122,2.058233738,4.212493896,-2.211817026
260,4.283453941,2.059487343,4.211951256,-2.263189554
261,4.283100605,2.059708357,4.211613655,-2.237374306
262,4.282691956,2.057837009,4.211240292,-2.252033949
263,4.282390118,2.054895401,4.210888863,-2.257608175
264,4.28189373,2.061877966,4.21056509,-2.295226097
265,4.281651974,2.051321507,4.210141659,-2.256620407
266,4.281273365,2.056079149,4.209821701,-2.280463457
267,4.280826092,2.052821636,4.20928812,-2.273797512
268,4.280521393,2.060132265,4.208959579,-2.257894516
269,4.280164242,2.054675341,4.208567619,-2.281518936
270,4.279800415,2.06242013,4.208167553,-2.236789942
271,4.27944994,2.062197924,4.207877636,-2.261510611
272,4.279036522,2.053603888,4.207424164,-2.322737455
273,4.278754234,2.06246233,4.20703125,-2.293371677
274,4.27837944,2.061750174,4.206757069,-2.242475986
275,4.277943134,2.05558157,4.206363201,-2.250579357
276,4.277609825,2.055704117,4.205965996,-2.271528006
277,4.277321815,2.060885429,4.205659389,-2.291307211
278,4.276901245,2.054521799,4.20524168,-2.299734116
279,4.276498795,2.059128284,4.204824924,-2.290220976
280,4.276219368,2.045255661,4.204361439,-2.207734823
281,4.275729179,2.053696871,4.204102039,-2.317460537
282,4.275426388,2.061278105,4.203677654,-2.265513182
283,4.275073051,2.061198235,4.203324318,-2.269203663
284,4.274580956,2.057038546,4.202967644,-2.264259815
285,4.274176121,2.0582726,4.202541351,-2.26962328
286,4.273848057,2.055719376,4.202227116,-2.278806686
287,4.273588657,2.053184748,4.201830864,-2.272537231
288,4.273146152,2.059930801,4.201282501,-2.273486137
289,4.272869587,2.054670572,4.200911522,-2.290779591
290,4.272459984,2.056375504,4.200612068,-2.247172117
291,4.272103786,2.056615829,4.200194359,-2.268695116
292,4.271803856,2.055459738,4.199781895,-2.26365757
293,4.27142334,2.055586815,4.199365139,-2.274246216
294,4.271115303,2.056751728,4.19895649,-2.283632994
295,4.270680904,2.050267458,4.198676109,-2.271751642
296,4.270293713,2.054932117,4.198312283,-2.2898736
297,4.269845009,2.052041531,4.197841644,-2.284185648
298,4.26954174,2.058386803,4.197456837,-2.244645596
299,4.269109726,2.063829422,4.197165012,-2.322198391
300,4.26877594,2.058900833,4.196787357,-2.25992012
301,4.268500805,2.056643724,4.19635725,-2.273095369
302,4.268104553,2.053581476,4.195959568,-2.257724285
303,4.267873764,2.052896976,4.19558239,-2.29621768
304,4.267448425,2.067372084,4.195153236,-2.26372838
305,4.267099857,2.06919241,4.194779873,-2.298864365
306,4.266640186,2.057593584,4.194465637,-2.262653828
307,4.266386032,2.06434083,4.194059849,-2.24826622
308,4.2659688,2.053437471,4.193766117,-2.273550272
309,4.265627861,2.058072567,4.193320274,-2.231548786
310,4.265198231,2.046667576,4.192958832,-2.307932615
311,4.264885902,2.057420969,4.19272995,-2.302328825
312,4.264520168,2.053412199,4.192150116,-2.267873764
313,4.264166832,2.063346624,4.191864967,-2.291983128
314,4.263738632,2.051003456,4.19147253,-2.293982267
315,4.263426304,2.063563108,4.191051006,-2.237538576
316,4.263014793,2.065015793,4.190681458,-2.288018942
317,4.262751102,2.065653324,4.190215588,-2.239462376
318,4.262320995,2.050207376,4.189909935,-2.257030725
319,4.261929512,2.067884445,4.189549446,-2.264968634
320,4.261639595,2.058382511,4.189216137,-2.287261724
321,4.261256695,2.057094812,4.188798904,-2.267304659
322,4.26093626,2.05810833,4.188437462,-2.261737347
323,4.260461807,2.060168266,4.188146114,-2.271586895
324,4.260191441,2.052135706,4.187650204,-2.287543535
325,4.25976038,2.059451342,4.18723011,-2.295465708
326,4.259444237,2.060423613,4.187035084,-2.288744211
327,4.258986473,2.060762882,4.186549664,-2.298510313
328,4.258613586,2.061988115,4.186192036,-2.207896471
329,4.258242607,2.065472841,4.185854912,-2.20933485
330,4.257813454,2.058495998,4.185442924,-2.317649364
331,4.257562637,2.052209377,4.185069084,-2.245946407
332,4.257283211,2.05036664,4.184688091,-2.268043756
333,4.256919861,2.066124678,4.184356213,-2.280425549
334,4.256544113,2.055213451,4.184010506,-2.267112732
335,4.256029606,2.059703588,4.183573246,-2.242564678
336,4.255711079,2.058923721,4.183152676,-2.24934268
337,4.255312443,2.052674055,4.18269968,-2.200325489
338,4.254981518,2.047082186,4.182501793,-2.241316795
339,4.254718304,2.057431459,4.18204689,-2.266758442
340,4.254290581,2.056204081,4.181694508,-2.239146709
341,4.253955364,2.061681271,4.18131876,-2.289998055
342,4.25355196,2.05543232,4.181033134,-2.29730773
343,4.253260136,2.05935216,4.180603504,-2.282247305
344,4.252938747,2.051544905,4.180095673,-2.245101213
345,4.252481937,2.061304569,4.179811001,-2.296534061
346,4.252095699,2.055685282,4.179496765,-2.2792027
347,4.251758099,2.054586411,4.179165363,-2.265032768
348,4.251477718,2.055015564,4.17878294,-2.297616243
349,4.251124382,2.055398941,4.178371429,-2.288651228
350,4.250660419,2.062722206,4.177973747,-2.28983283
351,4.250322342,2.056147099,4.177587986,-2.302603722
352,4.250015259,2.052233696,4.177195549,-2.320769072
353,4.249620438,2.052549362,4.17675972,-2.283813953
354,4.249278069,2.060777664,4.176459789,-2.290466785
355,4.248817921,2.058028936,4.176162243,-2.313652992
356,4.248496056,2.060674429,4.175852299,-2.336545706
357,4.24823761,2.067672968,4.175481319,-2.277742624
358,4.247819901,2.054420471,4.174945354,-2.257894039
359,4.247508049,2.059925556,4.17467308,-2.299973726
360,4.247064114,2.058867216,4.174274921,-2.275886059
361,4.246748447,2.062501669,4.173930645,-2.279844284
362,4.246358395,2.054313421,4.17349577,-2.294337749
363,4.246050358,2.042912006,4.173125744,-2.232323885
364,4.245716095,2.06021142,4.172774315,-2.26887989
365,4.245287895,2.065316439,4.172335625,-2.27594471
366,4.244937897,2.063736677,4.172045231,-2.27567482
367,4.244505405,2.049230576,4.171691895,-2.282219887
368,4.244155407,2.059095621,4.171246052,-2.275656223
369,4.243837357,2.063024282,4.170857906,-2.292112827
370,4.243512154,2.057960987,4.1706357,-2.308464527
371,4.243093967,2.058933973,4.170154095,-2.303187132
372,4.242753506,2.05517149,4.16981411,-2.281178951
373,4.242371559,2.057268143,4.169380188,-2.302230835
374,4.24204731,2.054129362,4.169084072,-2.253908396
375,4.241722584,2.066327333,4.168695927,-2.277376652
376,4.241413116,2.055557966,4.168325901,-2.283707142
377,4.240991592,2.054004908,4.167920113,-2.21062088
378,4.24064827,2.054570198,4.167601109,-2.25548315
379,4.240244865,2.05207324,4.167127132,-2.299935818
380,4.239868641,2.060431957,4.166813374,-2.32365036
381,4.239499092,2.06215167,4.166399002,-2.269243479
382,4.239145756,2.070633173,4.166018009,-2.200707674
383,4.238805771,2.066447496,4.16560936,-2.270555735
384,4.238467693,2.055182219,4.165232658,-2.342062712
385,4.238119125,2.057312727,4.164880753,-2.308717489
386,4.237705231,2.055048943,4.164528847,-2.276400089
387,4.237360001,2.061838865,4.164110661,-2.286198378
388,4.236902237,2.060041666,4.163748264,-2.282905579
389,4.236524582,2.055967331,4.163442135,-2.266819
390,4.23626709,2.056348801,4.163023949,-2.301225424
391,4.235826969,2.065103769,4.162645817,-2.323627472
392,4.235509872,2.049658775,4.162230968,-2.242790937
393,4.235108852,2.061037779,4.161909103,-2.284275532
394,4.234730721,2.061167002,4.161487103,-2.273826838
395,4.234436989,2.060410023,4.161006927,-2.276455164
396,4.234153271,2.052777767,4.16063118,-2.263711929
397,4.233721733,2.058953762,4.160369873,-2.240231514
398,4.233337402,2.061179638,4.159999847,-2.235220194
399,4.233014584,2.057170868,4.159549236,-2.251349926
400,4.23261404,2.057676554,4.159295559,-2.286017179
401,4.232186317,2.054088354,4.158918381,-2.280622005
402,4.231969357,2.057901144,4.158490658,-2.307108641
403,4.231561661,2.04823494,4.15820837,-2.295808077
404,4.231164455,2.048098087,4.157727242,-2.299651623
405,4.230969906,2.054367304,4.157427788,-2.299286127
406,4.230548859,2.052103996,4.157082081,-2.231159449
407,4.230210304,2.055707216,4.156671524,-2.270335197
408,4.229755878,2.057082415,4.156356812,-2.262951136
409,4.229485512,2.058153629,4.155957222,-2.301973581
410,4.229091644,2.051493406,4.155546665,-2.29519248
411,4.228735447,2.05427146,4.155206203,-2.290053606
412,4.228411674,2.060440063,4.154801369,-2.262822866
413,4.228087425,2.048742056,4.154418945,-2.288464785
414,4.227703094,2.056626797,4.154068947,-2.298316717
415,4.227351189,2.057612181,4.153734207,-2.291725636
416,4.22702837,2.054502249,4.153253555,-2.28425622
417,4.226523399,2.052047014,4.152962685,-2.261791706
418,4.226140976,2.049454451,4.152606964,-2.270512104
419,4.225829124,2.057459354,4.152229786,-2.296171427
420,4.225535393,2.057125092,4.151812553,-2.266601086
421,4.225119114,2.062721729,4.151462555,-2.282125235
422,4.224780083,2.06068635,4.15101862,-2.276127815
423,4.224440098,2.054005623,4.150571823,-2.265142202
424,4.224099159,2.058239937,4.150344372,-2.288587809
425,4.223801136,2.054169178,4.149930477,-2.314305782
426,4.223520756,2.060624123,4.149554729,-2.291509151
427,4.22296524,2.061579704,4.149264812,-2.293179035
428,4.222676277,2.06394577,4.14881897,-2.276793242
429,4.222288132,2.058148861,4.148465157,-2.274667501
430,4.222088814,2.059536219,4.148189545,-2.270154476
431,4.221641064,2.066196442,4.147699833,-2.280963659
432,4.221324444,2.055322886,4.147357464,-2.288054943
433,4.221079826,2.057931423,4.146980286,-2.275654078
434,4.220592022,2.062137365,4.146611214,-2.257969141
435,4.220202446,2.054125071,4.14623642,-2.305538177
436,4.219881058,2.051656961,4.145893574,-2.255887508
437,4.219505787,2.055532694,4.145577908,-2.236145496
438,4.219151497,2.056563616,4.145115376,-2.262732267
439,4.218937874,2.059988022,4.144720554,-2.287942648
440,4.218488216,2.065455437,4.144392014,-2.256379843
441,4.218033314,2.056926012,4.144113064,-2.27099371
442,4.21781826,2.062940836,4.143668652,-2.278484821
443,4.217325211,2.06333375,4.143268585,-2.280783653
444,4.216974258,2.051396608,4.142781734,-2.315018892
445,4.216795921,2.05605197,4.142475605,-2.264977217
446,4.216364384,2.058422327,4.14212656,-2.208122253
447,4.216065884,2.051156759,4.141791344,-2.247719765
448,4.215750694,2.060368299,4.141409874,-2.310317516
449,4.215414047,2.064826727,4.14098835,-2.295705557
450,4.215036392,2.058193922,4.140605927,-2.319278955
451,4.214643478,2.058944464,4.140379429,-2.302935839
452,4.214332104,2.049931288,4.139966488,-2.257461071
453,4.213934422,2.051835775,4.139547348,-2.256369114
454,4.213600636,2.046459198,4.139243603,-2.235418081
455,4.213210106,2.055355072,4.138839245,-2.237490177
456,4.212830544,2.061430931,4.138394356,-2.285081387
457,4.212533474,2.061054707,4.137963295,-2.316927195
458,4.212265968,2.055548668,4.137719631,-2.297315836
459,4.211761475,2.063045979,4.13732481,-2.277335644
460,4.211510181,2.052907228,4.136960983,-2.279576063
461,4.21109724,2.058031082,4.13646841,-2.287868261
462,4.210800171,2.050630331,4.136188984,-2.271020889
463,4.210496426,2.0562222,4.135843277,-2.247515202
464,4.210126877,2.067425728,4.135519981,-2.240094185
465,4.209802151,2.060682535,4.135021687,-2.278981686
466,4.209329128,2.060937643,4.134763718,-2.259107113
467,4.208994865,2.063189507,4.134321213,-2.27766037
468,4.208699703,2.060929298,4.13398838,-2.295224667
469,4.208366394,2.06195116,4.133526325,-2.245438576
470,4.207942963,2.047793388,4.133262157,-2.231778622
471,4.207582951,2.057705879,4.132894039,-2.230937004
472,4.207288265,2.0464499,4.132479668,-2.288193703
473,4.206909657,2.057721615,4.132163525,-2.308867931
474,4.206565857,2.058125019,4.131764412,-2.301695585
475,4.206254005,2.060422897,4.131421566,-2.256993294
476,4.205924511,2.056736708,4.130978107,-2.273449183
477,4.205461502,2.060586452,4.130691528,-2.283144951
478,4.205173016,2.052648783,4.130295753,-2.276679039
479,4.204823017,2.058759928,4.129939079,-2.287824869
480,4.204569817,2.055942059,4.12958765,-2.318115234
481,4.204126358,2.04941535,4.129155636,-2.290871382
482,4.203947544,2.059798002,4.12882328,-2.280933142
483,4.203460693,2.053359985,4.128447056,-2.27934742
484,4.203158379,2.058281422,4.128114223,-2.302134037
485,4.202710629,2.056492805,4.127712727,-2.294853926
486,4.202433586,2.046449184,4.12736702,-2.265630007
487,4.202067375,2.049185514,4.127032757,-2.313879967
488,4.201720715,2.046994925,4.126541138,-2.269175291
489,4.201234818,2.058609486,4.126186848,-2.227785587
490,4.200937271,2.050047159,4.125837803,-2.2188344
491,4.200616837,2.066176176,4.125536919,-2.295707226
492,4.200358868,2.055452108,4.12508297,-2.257600546
493,4.200016975,2.063263893,4.124719143,-2.299862623
494,4.199654579,2.056344748,4.124399185,-2.305577278
495,4.199215889,2.058108568,4.124051571,-2.25013423
496,4.198925018,2.057010174,4.123635769,-2.267133474
497,4.198560238,2.058232784,4.123302937,-2.283641577
498,4.198338032,2.058403492,4.122878551,-2.302578688
499,4.197935104,2.060596943,4.122520924,-2.278023243
500,4.197502613,2.063669443,4.12223196,-2.255864143
501,4.197072983,2.063648462,4.121900558,-2.246474981
502,4.196815491,2.056294441,4.1214118,-2.299790859
503,4.196503162,2.060700178,4.121013165,-2.304325581
504,4.196148396,2.061214209,4.120668888,-2.224040747
505,4.195792198,2.05243063,4.120319366,-2.264914036
506,4.195460796,2.058926344,4.119997978,-2.324191809
507,4.195101738,2.061671972,4.119556427,-2.237317324
508,4.194752693,2.062261105,4.119252205,-2.312595606
509,4.194355965,2.058150768,4.118757248,-2.275226593
510,4.19402504,2.066369534,4.118579388,-2.274536133
511,4.193651676,2.061248779,4.118159294,-2.284944057
512,4.193307877,2.059960127,4.117787838,-2.263422012
513,4.193061352,2.053769827,4.117357254,-2.279603958
514,4.192647934,2.06116724,4.117055893,-2.274376154
515,4.19226408,2.056248188,4.116692066,-2.28232646
516,4.191842556,2.055397272,4.116353035,-2.289819717
517,4.191494942,2.058372974,4.115895748,-2.310737371
518,4.191209316,2.056350946,4.115676403,-2.259089231
519,4.190765858,2.055107117,4.115280628,-2.269978046
520,4.190517426,2.059150219,4.114956379,-2.18589139
521,4.190086842,2.054209471,4.114574909,-2.274833202
522,4.189780235,2.054108143,4.11423111,-2.27209115
523,4.189362049,2.052711248,4.113819599,-2.30639267
524,4.189035892,2.063138008,4.113493919,-2.303066969
525,4.188847065,2.067748785,4.113132477,-2.226538658
526,4.188421249,2.064836264,4.112762451,-2.292371988
527,4.188002586,2.061020136,4.112338543,-2.280660868
528,4.187639713,2.066354513,4.112043381,-2.248948574
529,4.187270641,2.058116198,4.111629009,-2.303124189
530,4.186968327,2.055009127,4.111260414,-2.262508869
531,4.186685562,2.055158138,4.110932827,-2.252403975
532,4.186213017,2.056757689,4.110460758,-2.276015282
533,4.185966492,2.061458111,4.110219479,-2.27061224
534,4.185673237,2.055766821,4.109790325,-2.283672333
535,4.185364723,2.059909105,4.109532356,-2.266821623
536,4.184838295,2.050273657,4.109147549,-2.253611326
537,4.18461132,2.050200939,4.108757496,-2.30942893
538,4.184206009,2.056513548,4.108404636,-2.246605396
539,4.183862686,2.059386969,4.108032703,-2.259468555
540,4.183385372,2.065364838,4.107572079,-2.297163725
541,4.183164597,2.058115482,4.107353687,-2.306639671
542,4.182839394,2.053654194,4.106934071,-2.260578632
543,4.18242836,2.054410934,4.106619358,-2.257342577
544,4.18214035,2.054387569,4.106291771,-2.322713375
545,4.181731224,2.058947802,4.105875015,-2.266403198
546,4.181480408,2.053261042,4.105641365,-2.289262533
547,4.181159973,2.058479786,4.10521841,-2.258865118
548,4.180826187,2.055184603,4.104799271,-2.274235964
549,4.180496693,2.055661201,4.104433537,-2.270555258
550,4.180079937,2.063807011,4.104056358,-2.297288418
551,4.179730415,2.054209948,4.10377121,-2.33833766
552,4.179387093,2.060934782,4.103255272,-2.302424908
553,4.179062366,2.055993319,4.102977276,-2.247383833
554,4.178760529,2.055746317,4.102588654,-2.319105148
555,4.178341866,2.050782681,4.102242947,-2.309098005
556,4.178028107,2.059678793,4.102044582,-2.290435553
557,4.177553654,2.066528797,4.101570606,-2.287667513
558,4.177274704,2.061695814,4.101127625,-2.285353661
559,4.176928997,2.063174725,4.100777149,-2.271197796
560,4.17651844,2.06679368,4.100487709,-2.283922911
561,4.176286697,2.066593885,4.100067139,-2.332756519
562,4.175932407,2.058237314,4.099731445,-2.257064342
563,4.175470829,2.062420368,4.099452019,-2.267969847
564,4.175163269,2.061959267,4.09905386,-2.298710108
565,4.174893379,2.061319828,4.098689556,-2.253017902
566,4.174537659,2.059500694,4.098370075,-2.271163464
567,4.174180984,2.053318501,4.098034859,-2.257829666
568,4.173781395,2.057982206,4.097629547,-2.325105667
569,4.173560619,2.063056231,4.097237587,-2.274753809
570,4.173188686,2.062525034,4.096872807,-2.271664381
571,4.172689438,2.05957222,4.096423149,-2.311647892
572,4.172346592,2.06350112,4.096082211,-2.28118968
573,4.171954155,2.054912567,4.09579134,-2.243189812
574,4.171748161,2.0587883,4.09546423,-2.317981005
575,4.17138958,2.062992573,4.095089912,-2.303175688
576,4.171068668,2.0593853,4.094690323,-2.291419983
577,4.170711994,2.060060978,4.094238281,-2.281467438
578,4.170454025,2.059249401,4.093967438,-2.267223835
579,4.170006275,2.05224514,4.093549252,-2.268643856
580,4.169660568,2.063475132,4.093133926,-2.296376705
581,4.169253349,2.061761141,4.092906952,-2.331038475
582,4.168896198,2.053869724,4.092508793,-2.305679321
583,4.168617249,2.071497202,4.092176914,-2.289888859
584,4.168198586,2.054539204,4.091888428,-2.281032085
585,4.167891502,2.058771849,4.0914855,-2.280399323
586,4.167463779,2.057498217,4.091080189,-2.304050684
587,4.167205334,2.062251329,4.090704918,-2.283723354
588,4.166918755,2.059243441,4.090344906,-2.309598684
589,4.166632652,2.063242197,4.090084076,-2.296585798
590,4.166240692,2.05782485,4.089657307,-2.307584047
591,4.166056156,2.063901901,4.08919239,-2.307784796
592,4.165490627,2.064457178,4.089020729,-2.277178526
593,4.16520834,2.059817314,4.088675022,-2.279821873
594,4.164927006,2.061431408,4.088289261,-2.300570011
595,4.164474487,2.058243036,4.087867737,-2.298292398
596,4.164288521,2.057988644,4.087533474,-2.292745352
597,4.163865089,2.064465761,4.087201118,-2.255046844
598,4.163570881,2.053303242,4.086775303,-2.28241539
599,4.16327858,2.06653738,4.086512566,-2.291154623
600,4.162841797,2.057639599,4.086131573,-2.306036234
601,4.162514687,2.056651831,4.085817337,-2.301933765
602,4.16221714,2.059379816,4.085364819,-2.28058672
603,4.161876202,2.056991339,4.084993362,-2.304297447
604,4.161531925,2.058394194,4.08459568,-2.2351017
605,4.161142349,2.052297354,4.084303379,-2.256182671
606,4.160917759,2.059743404,4.083920002,-2.236381292
607,4.160520077,2.058774471,4.083510876,-2.283993244
608,4.16025877,2.062590361,4.083203316,-2.293170929
609,4.160004616,2.058719397,4.082745552,-2.262777328
610,4.159551144,2.060449362,4.082378864,-2.317013025
611,4.159221649,2.062684059,4.08207655,-2.299407244
612,4.158844948,2.058391571,4.081741333,-2.232116699
613,4.158519745,2.062314749,4.081341743,-2.292405844
614,4.158153057,2.050240278,4.081022739,-2.319197655
615,4.157855988,2.056856632,4.080667019,-2.288599014
616,4.157429695,2.050722122,4.08029747,-2.231812239
617,4.157157898,2.059325218,4.079958916,-2.282295227
618,4.156750202,2.060025215,4.079619408,-2.299487352
619,4.156400204,2.063343525,4.079192162,-2.288920641
620,4.15612793,2.058914661,4.078826427,-2.316884041
621,4.155827045,2.049175501,4.0784688,-2.284785032
622,4.155386925,2.058823347,4.078015327,-2.295689344
623,4.155105591,2.058330536,4.077637672,-2.290350676
624,4.154763699,2.062449455,4.077359676,-2.310546875
625,4.154414654,2.053371906,4.076974392,-2.267126322
626,4.154159546,2.055590391,4.076685905,-2.252416134
627,4.153724194,2.059234142,4.076290131,-2.28254509
628,4.153477669,2.055797338,4.07604599,-2.298187017
629,4.152979374,2.055066347,4.075596809,-2.288108826
630,4.152777672,2.056643724,4.075276852,-2.259558916
631,4.15235281,2.062400341,4.074874401,-2.263830662
632,4.152106285,2.05294919,4.074472427,-2.328620195
633,4.151663303,2.05587244,4.074163914,-2.328689575
634,4.151436806,2.063607216,4.073722839,-2.299398422
635,4.151100159,2.063211918,4.073321819,-2.265202999
636,4.150789738,2.054728031,4.0731287,-2.300930023
637,4.150459766,2.061327457,4.072602272,-2.296450853
638,4.150149822,2.057318926,4.072229385,-2.286481619
639,4.149682999,2.057067394,4.071909428,-2.24693799
640,4.149336338,2.048047066,4.071576118,-2.269189119
641,4.149067879,2.047143698,4.071294308,-2.258210421
642,4.148771763,2.060709953,4.070959091,-2.242847681
643,4.148292542,2.052026272,4.070515156,-2.301221848
644,4.147941113,2.059938192,4.070205688,-2.322798014
645,4.147628784,2.057962656,4.069793224,-2.301847219
646,4.147309303,2.058741808,4.069429398,-2.279931307
647,4.146882534,2.057528973,4.069081306,-2.249337912
648,4.146579266,2.054140568,4.06865263,-2.298432827
649,4.146337509,2.053144455,4.06825161,-2.279006243
650,4.145906925,2.061638355,4.067945957,-2.291697502
651,4.145665646,2.068373919,4.067641735,-2.245957136
652,4.145260811,2.058029652,4.067167282,-2.310953379
653,4.145004749,2.078340292,4.066957951,-2.27867341
654,4.144515038,2.059737682,4.066469669,-2.332090378
655,4.144300461,2.04749608,4.06615448,-2.307709455
656,4.143914223,2.055573463,4.065864563,-2.301551342
657,4.143640995,2.051896334,4.065460682,-2.267807007
658,4.143360138,2.052934885,4.065199375,-2.273832798
659,4.142982483,2.059381008,4.064781189,-2.246345997
660,4.142688274,2.053014994,4.064284801,-2.292982578
661,4.142361641,2.057478905,4.064043045,-2.285348415
662,4.142156124,2.050385714,4.063623428,-2.255467176
663,4.1417346,2.063078165,4.063290119,-2.32152009
664,4.141427517,2.062401772,4.06283617,-2.265329599
665,4.141047955,2.061090946,4.062559605,-2.24907136
666,4.140771866,2.063403368,4.062187195,-2.309155464
667,4.140418053,2.059822559,4.06184864,-2.321508408
668,4.140120029,2.055618763,4.061450958,-2.26192975
669,4.139717579,2.064149857,4.06113863,-2.328482628
670,4.139371395,2.058629274,4.060760975,-2.292602062
671,4.139145374,2.059420586,4.060389996,-2.280697346
672,4.138648987,2.048493624,4.060083866,-2.227017164
673,4.1385355,2.057254553,4.05965662,-2.309551716
674,4.138007641,2.05556488,4.059350967,-2.302374125
675,4.137682438,2.060958624,4.05895853,-2.233271837
676,4.137449265,2.04667902,4.058492661,-2.295881748
677,4.137111187,2.054942131,4.058121681,-2.339945316
678,4.136885643,2.053046703,4.057834148,-2.335630655
679,4.136505604,2.059369564,4.057493687,-2.264322042
680,4.136051178,2.051457644,4.057138443,-2.236802578
681,4.135859966,2.06325531,4.056840897,-2.269339561
682,4.135532379,2.056927443,4.056554794,-2.282269001
683,4.135055065,2.05446291,4.056239128,-2.327299595
684,4.134883881,2.05236721,4.055849075,-2.298137426
685,4.134646893,2.070439816,4.055397511,-2.193488598
686,4.134165764,2.047190189,4.055228233,-2.296182871
687,4.133856773,2.054769278,4.054675579,-2.287377596
688,4.133473873,2.06282258,4.054404736,-2.32270813
689,4.133240223,2.060006857,4.054018021,-2.310790539
690,4.132854462,2.052197456,4.053613663,-2.249894142
691,4.132600784,2.051537275,4.053359985,-2.346368074
692,4.132266045,2.057725906,4.053017139,-2.316922903
693,4.131939888,2.059351683,4.052614689,-2.289949417
694,4.131620884,2.059654713,4.052271366,-2.284257174
695,4.13119173,2.048447371,4.051914692,-2.301578522
696,4.130902767,2.058165789,4.051407814,-2.317347765
697,4.130578995,2.059053659,4.051068306,-2.264564276
698,4.130177498,2.058501244,4.050753593,-2.282642841
699,4.129883289,2.049315691,4.050505161,-2.286444426
700,4.129716873,2.059869766,4.050041676,-2.323064089
701,4.129237652,2.054859877,4.049710751,-2.296499252
702,4.129013538,2.054063797,4.049470901,-2.299340487
703,4.128592491,2.066620111,4.049067974,-2.221768856
704,4.128317833,2.054759979,4.048640728,-2.313114166
705,4.127971172,2.066891909,4.048137665,-2.229635954
706,4.127656937,2.057017803,4.047828197,-2.279914379
707,4.1273036,2.065930128,4.047607422,-2.265460253
708,4.127091885,2.053981066,4.047203541,-2.320062399
709,4.12664175,2.052678823,4.046862602,-2.309454441
710,4.126331329,2.059269905,4.04645586,-2.304350853
711,4.126218319,2.060058355,4.046174526,-2.313702583
712,4.125646591,2.070389986,4.045695305,-2.331393003
713,4.125377178,2.053216934,4.045397758,-2.288296223
714,4.125065327,2.063426495,4.045082569,-2.252081156
715,4.124782562,2.06137991,4.044691086,-2.279707193
716,4.124547482,2.058637857,4.044329166,-2.332279921
717,4.12413168,2.053261518,4.044019699,-2.247973204
718,4.12382412,2.058371067,4.043530464,-2.273461819
719,4.123366356,2.056261539,4.043180466,-2.233759165
720,4.12310791,2.058140516,4.042925835,-2.279742956
721,4.122801781,2.052469492,4.04253912,-2.322901726
722,4.122581005,2.054028034,4.042303085,-2.273892403
723,4.122200966,2.066623211,4.041862965,-2.342491388
724,4.121922493,2.061469555,4.041467667,-2.247743845
725,4.121556282,2.057807922,4.041164875,-2.346992254
726,4.121230125,2.049434423,4.040834904,-2.304930449
727,4.120828629,2.057770491,4.040448189,-2.327455044
728,4.120465279,2.046014786,4.040085793,-2.307341814
729,4.120230198,2.060700893,4.039731979,-2.314119101
730,4.119874001,2.053612947,4.039470196,-2.309375048
731,4.119730473,2.051914454,4.039101124,-2.269070387
732,4.1193223,2.058000326,4.038669109,-2.257299423
733,4.118894577,2.056979418,4.038227081,-2.305595636
734,4.118657589,2.067280293,4.037817478,-2.290489197
735,4.118220329,2.064900398,4.037542343,-2.302444696
736,4.117791176,2.061689377,4.037267208,-2.240387678
737,4.11761713,2.060319185,4.036893368,-2.32138443
738,4.117353916,2.059770584,4.0364995,-2.320889473
739,4.117002487,2.061439514,4.036195755,-2.330241203
740,4.116704941,2.055953741,4.035717487,-2.296323299
741,4.116333961,2.062175989,4.035571575,-2.279190063
742,4.115918636,2.061079264,4.035106659,-2.290466309
743,4.115646839,2.059229374,4.034698009,-2.286766529
744,4.115313053,2.054771662,4.034332752,-2.248018265
745,4.114987373,2.067927361,4.034043312,-2.276272297
746,4.11468029,2.059045553,4.033706188,-2.230403185
747,4.114387035,2.064140558,4.03328228,-2.272013903
748,4.114109993,2.058930159,4.033030987,-2.32866621
749,4.113665104,2.049837351,4.032651424,-2.331439972
750,4.113406658,2.063512325,4.032251835,-2.282243967
751,4.113109112,2.054042578,4.031855583,-2.285765409
752,4.112801552,2.059699535,4.031562805,-2.285397291
753,4.112365723,2.059910297,4.031142235,-2.312252522
754,4.112221718,2.05733037,4.030814171,-2.287826061
755,4.111764908,2.060850382,4.030369759,-2.314026833
756,4.111455917,2.067046165,4.030103683,-2.318197489
757,4.111149311,2.05400157,4.029609203,-2.29469347
758,4.110781193,2.056485653,4.029259205,-2.287147999
759,4.11045742,2.055818319,4.029033661,-2.287116289
760,4.110225201,2.057925701,4.028671265,-2.250191927
761,4.1098423,2.057602406,4.028157234,-2.252030134
762,4.109433174,2.060093641,4.027927876,-2.309090137
763,4.109238625,2.059608221,4.027565479,-2.334231853
764,4.108781338,2.051157475,4.027258396,-2.307361841
765,4.10839653,2.059645176,4.026863575,-2.314943075
766,4.108195782,2.067003012,4.026424408,-2.337113142
767,4.107802868,2.05078578,4.026105881,-2.272061586
768,4.107616901,2.058147907,4.025863647,-2.316519976
769,4.107184887,2.057646513,4.02548027,-2.29998827
770,4.10696888,2.058223486,4.025005341,-2.327357769
771,4.106564045,2.054046392,4.024900913,-2.330412865
772,4.106283665,2.051170588,4.02441597,-2.299101114
773,4.106015682,2.060111046,4.024159908,-2.29825449
774,4.105569839,2.059300423,4.023589134,-2.318330765
775,4.105314732,2.062314987,4.023418903,-2.288639069
776,4.104910374,2.050295115,4.022942543,-2.27329278
777,4.104672909,2.05768013,4.022620201,-2.284901857
778,4.10442543,2.050097466,4.022263527,-2.283994198
779,4.104083538,2.055368423,4.021955013,-2.289121628
780,4.103800774,2.054771662,4.021645546,-2.2841537
781,4.103442669,2.053708553,4.021229744,-2.313593864
782,4.1031003,2.056375265,4.020836353,-2.239371777
783,4.102728844,2.054178238,4.020590782,-2.284255981
784,4.102483273,2.047374964,4.020133972,-2.335661888
785,4.102074623,2.058105946,4.019743443,-2.274904966
786,4.101811886,2.053135157,4.019470215,-2.284142494
787,4.101387978,2.060203552,4.019188881,-2.280956507
788,4.101047516,2.059416771,4.01876545,-2.291652203
789,4.100695133,2.059840202,4.018514633,-2.285592556
790,4.100545406,2.052844048,4.018063068,-2.237356901
791,4.100138187,2.057659388,4.017678261,-2.317912817
792,4.099869251,2.052574635,4.017377377,-2.258579254
793,4.099512577,2.056515932,4.016939163,-2.299473763
794,4.099191189,2.05099988,4.016613483,-2.295860767
795,4.098873615,2.057020664,4.016358376,-2.328501225
796,4.098591805,2.05665493,4.015808105,-2.289651871
797,4.098202705,2.057876587,4.015562534,-2.317682266
798,4.097881794,2.056280375,4.015199661,-2.315335274
799,4.097555161,2.054214716,4.014904022,-2.251638412
800,4.097356319,2.055952549,4.014548302,-2.300016642
801,4.09693861,2.057507753,4.01417923,-2.287852287
802,4.096639633,2.053521156,4.013945103,-2.289868832
803,4.096175671,2.058797836,4.013467312,-2.288287163
804,4.096069813,2.057235241,4.013153076,-2.30968523
805,4.095668793,2.054513454,4.012833595,-2.206010818
806,4.095347881,2.057538509,4.01248312,-2.307960749
807,4.095123291,2.059705734,4.01206255,-2.270329475
808,4.094794273,2.05454421,4.011666775,-2.310039759
809,4.094392776,2.061476469,4.011376858,-2.285512447
810,4.094066143,2.068024874,4.010980606,-2.322321415
811,4.093739986,2.064004421,4.010707378,-2.322035074
812,4.093503952,2.059876204,4.010279655,-2.323856354
813,4.093108177,2.053187609,4.009960651,-2.265387058
814,4.092826843,2.062358856,4.009733677,-2.314450264
815,4.09257412,2.055384636,4.009198189,-2.322542191
816,4.092100143,2.064574242,4.008881569,-2.330364227
817,4.091825008,2.056747675,4.008485794,-2.25837326
818,4.091584682,2.054853201,4.00827837,-2.288172722
819,4.091285229,2.060367346,4.007790089,-2.26506424
820,4.090970039,2.061002731,4.007413387,-2.281106234
821,4.090745926,2.055214405,4.007222176,-2.298128366
822,4.090394497,2.056446075,4.006755829,-2.294239044
823,4.090045452,2.05751276,4.006505966,-2.319563866
824,4.089807034,2.059880257,4.006149292,-2.343236923
825,4.089352131,2.056479216,4.005778313,-2.322921753
826,4.089127064,2.056227922,4.005227566,-2.300077677
827,4.088707924,2.058004379,4.005053043,-2.292305231
828,4.088450909,2.057956696,4.004701614,-2.264386415
829,4.088115215,2.053337574,4.004361153,-2.305137634
830,4.087898731,2.05009079,4.003967285,-2.250252247
831,4.087451458,2.054635763,4.003678799,-2.261910677
832,4.087260246,2.059234381,4.003358364,-2.292014599
833,4.08689642,2.064419985,4.003009319,-2.288638115
834,4.086663246,2.057769299,4.002655983,-2.269263744
835,4.086333275,2.050307512,4.002324581,-2.286525011
836,4.085920811,2.069149494,4.001938343,-2.303677559
837,4.085701942,2.053844452,4.001671314,-2.32793808
838,4.085357666,2.062244177,4.001333237,-2.260411739
839,4.085049152,2.059649944,4.000899315,-2.286067963
840,4.084650993,2.051816702,4.000622272,-2.283334732
841,4.084491253,2.054537535,4.000236034,-2.290518045
842,4.084062576,2.048923016,3.99997139,-2.313672304
843,4.083722115,2.061357021,3.999543428,-2.284022093
844,4.083375454,2.061881781,3.999198198,-2.280193567
845,4.083096027,2.058606863,3.998800278,-2.314926624
846,4.082599163,2.050129175,3.998533964,-2.294098616
847,4.082434177,2.062284231,3.998192072,-2.341778517
848,4.082205296,2.058365583,3.997906685,-2.333317757
849,4.081875324,2.049566031,3.99760294,-2.322631359
850,4.08145237,2.049567699,3.997108459,-2.312050581
851,4.081069469,2.05938983,3.996764183,-2.306248665
852,4.080785751,2.056574345,3.996463776,-2.329774857
853,4.080607414,2.053828716,3.996062994,-2.3230896
854,4.080187321,2.060745955,3.995760441,-2.308094501
855,4.079786777,2.052152157,3.995456219,-2.322105408
856,4.079677105,2.056176424,3.994981289,-2.30993557
857,4.079321384,2.061418772,3.994785786,-2.329658508
858,4.078969955,2.058330059,3.994403839,-2.31170392
859,4.078668118,2.060050726,3.994125128,-2.277536392
860,4.078416348,2.054245472,3.993682146,-2.326254845
861,4.078160286,2.055298805,3.993368626,-2.254442453
862,4.077804565,2.054335594,3.993045092,-2.283702374
863,4.077548981,2.059467554,3.99269557,-2.31381011
864,4.077190876,2.059724092,3.992291451,-2.276305676
865,4.076872349,2.052518129,3.9921031,-2.236570358
866,4.076578617,2.056406975,3.991736174,-2.321534395
867,4.076199055,2.061794281,3.991392612,-2.269752026
868,4.076030254,2.054796934,3.990876675,-2.276431322
869,4.075706959,2.051959753,3.990656853,-2.328956842
870,4.075466156,2.062932014,3.99028635,-2.314954042
871,4.075038433,2.059652805,3.990005493,-2.282280684
872,4.074688435,2.06394124,3.989587307,-2.32088995
873,4.074426174,2.058702469,3.989296436,-2.306941032
874,4.074212074,2.062536716,3.988999844,-2.32444787
875,4.073845387,2.057394743,3.988566875,-2.310309172
876,4.073478699,2.065651178,3.988313198,-2.338087797
877,4.073235035,2.055837393,3.987828493,-2.298309565
878,4.072844505,2.057260752,3.987663746,-2.275630474
879,4.072555542,2.056571722,3.987415075,-2.305623055
880,4.072319984,2.056832075,3.987015247,-2.329515457
881,4.071994781,2.061557055,3.98656249,-2.28804636
882,4.071713448,2.058917284,3.986341715,-2.32268405
883,4.071454525,2.060534239,3.985922813,-2.301264286
884,4.07100296,2.051338434,3.985640049,-2.319144964
885,4.070818424,2.057193279,3.985213995,-2.273016214
886,4.070494652,2.053712606,3.984899759,-2.324064493
887,4.070129871,2.0543437,3.984652519,-2.314460278
888,4.069951534,2.061480522,3.984246731,-2.266428232
889,4.06956625,2.054440498,3.983805895,-2.296676636
890,4.069272518,2.062435865,3.983499527,-2.323789358
891,4.068953514,2.061985731,3.983130455,-2.338531494
892,4.068553925,2.054187298,3.982808113,-2.319427967
893,4.068297386,2.055206299,3.982434273,-2.30811286
894,4.06804657,2.059521675,3.98217845,-2.327885151
895,4.067849636,2.056262016,3.981659174,-2.334617615
896,4.067370415,2.062222719,3.981494427,-2.27995038
897,4.066977978,2.058810711,3.981097937,-2.328477859
898,4.066806316,2.052541018,3.980705976,-2.320764065
899,4.066411972,2.057973146,3.980447769,-2.303969622
900,4.066088676,2.054625511,3.980097294,-2.325747728
901,4.065916061,2.049647093,3.979726791,-2.262968302
902,4.065666199,2.057033777,3.97936058,-2.275126696
903,4.065288544,2.064849615,3.978974104,-2.352257013
904,4.064960003,2.063939333,3.978622675,-2.258462191
905,4.064622402,2.059923172,3.978270769,-2.281454563
906,4.064304352,2.059008121,3.977884531,-2.305247068
907,4.064036369,2.059972286,3.977604866,-2.336555958
908,4.063682556,2.049507141,3.97723794,-2.321816921
909,4.06332159,2.067308187,3.976928234,-2.210516691
910,4.063025475,2.062968016,3.97655797,-2.321945429
911,4.06279707,2.059670448,3.976125002,-2.339416265
912,4.062509537,2.059317589,3.975909948,-2.302342176
913,4.062026024,2.066888571,3.975543022,-2.294657707
914,4.061821938,2.057549477,3.975208998,-2.340253115
915,4.061468601,2.063652992,3.974769354,-2.264257431
916,4.061223507,2.059283018,3.974392891,-2.295128107
917,4.060850143,2.055991888,3.97413373,-2.279213905
918,4.060551643,2.059466124,3.973796368,-2.282530546
919,4.060296059,2.058806419,3.973356009,-2.303835869
920,4.060106277,2.048663855,3.973080158,-2.270519972
921,4.059773922,2.056086302,3.972811222,-2.320265532
922,4.059484005,2.060272932,3.972311258,-2.321949244
923,4.059100151,2.058666468,3.971925974,-2.290516853
924,4.058858871,2.05480504,3.971599817,-2.266813755
925,4.058485985,2.050825834,3.971274853,-2.305983067
926,4.058252811,2.051237583,3.970933676,-2.348821163
927,4.057904243,2.058894873,3.970695257,-2.271239758
928,4.057693005,2.058575869,3.970318794,-2.265179157
929,4.057222843,2.064495564,3.969957829,-2.313485384
930,4.05707407,2.050070047,3.969616652,-2.274914026
931,4.056530476,2.058772087,3.969109774,-2.319881439
932,4.056370258,2.064826965,3.968872309,-2.3215518
933,4.056031704,2.06455946,3.96854949,-2.308019161
934,4.05585146,2.050903797,3.968304873,-2.303145409
935,4.055394173,2.057625771,3.967936277,-2.330549002
936,4.055148602,2.059452534,3.967634201,-2.281832933
937,4.054746151,2.063625336,3.967229843,-2.27073884
938,4.054493904,2.066849709,3.966851473,-2.330321789
939,4.054175377,2.054949045,3.966610909,-2.272949696
940,4.053915501,2.060161352,3.966154814,-2.292238712
941,4.053702831,2.061984062,3.965813637,-2.336588144
942,4.053368092,2.062342882,3.965405226,-2.296528339
943,4.05312252,2.061593771,3.965114117,-2.290413618
944,4.052749634,2.055009127,3.964781523,-2.307765245
945,4.052382946,2.062708139,3.96445775,-2.301624775
946,4.052137852,2.052335024,3.964108229,-2.310088158
947,4.051800728,2.059746027,3.963681936,-2.267467022
948,4.051560402,2.053485155,3.963382959,-2.254167557
949,4.051191807,2.05634284,3.963027239,-2.330704212
950,4.050842762,2.051856995,3.962638378,-2.277738333
951,4.050686359,2.054036617,3.962413311,-2.346892118
952,4.050414085,2.061360359,3.961982489,-2.357012033
953,4.050023079,2.055193663,3.961641312,-2.323050499
954,4.049663544,2.056176662,3.961246729,-2.274538517
955,4.049347878,2.060328245,3.960889339,-2.311802387
956,4.049153805,2.056988478,3.960667133,-2.304175138
957,4.048943043,2.063142061,3.960311413,-2.315255165
958,4.048537254,2.054934502,3.959844589,-2.307543755
959,4.048327446,2.067394257,3.95964241,-2.342202902
960,4.047944069,2.051135063,3.959296227,-2.266778231
961,4.047625065,2.059348822,3.958953857,-2.277236938
962,4.047451973,2.060983419,3.958594084,-2.296009541
963,4.046937466,2.068593025,3.958151102,-2.266380787
964,4.046747684,2.054635286,3.957906961,-2.29822731
965,4.046335697,2.048654795,3.957509041,-2.293213844
966,4.046149731,2.056814909,3.957133055,-2.327884436
967,4.045882225,2.063555717,3.95699048,-2.333937407
968,4.045496941,2.05917716,3.956569195,-2.293170214
969,4.045272827,2.052633524,3.95626688,-2.299256325
970,4.044930935,2.052552938,3.955859184,-2.327584028
971,4.044572353,2.063187361,3.955481529,-2.237722158
972,4.044378757,2.054798126,3.954999447,-2.315389395
973,4.044089794,2.054048538,3.954732895,-2.283003807
974,4.043927193,2.065417767,3.954377413,-2.269019604
975,4.04352808,2.053233385,3.954078913,-2.333366632
976,4.043211937,2.057610035,3.953717947,-2.24986577
977,4.042823315,2.05761838,3.953466177,-2.311566353
978,4.04258585,2.061055422,3.953018665,-2.328097105
979,4.042292118,2.060829163,3.95282197,-2.326109409
980,4.04192543,2.066218615,3.952490807,-2.328482628
981,4.041806221,2.05979228,3.951995611,-2.304205656
982,4.041387081,2.063689947,3.951637983,-2.262684107
983,4.041063786,2.056694031,3.951371431,-2.313189507
984,4.040937901,2.055727005,3.951033831,-2.331290483
985,4.040582657,2.053442001,3.950747013,-2.284240723
986,4.040194035,2.054810762,3.950311899,-2.324428082
987,4.039958,2.058674335,3.949976206,-2.268016338
988,4.039643288,2.065491676,3.94961834,-2.299072981
989,4.039308071,2.055263042,3.949250221,-2.269966602
990,4.039148331,2.05117178,3.948995829,-2.35988307
991,4.038665771,2.058328867,3.948544979,-2.288354635
992,4.038464069,2.05739975,3.948210955,-2.288149595
993,4.038151264,2.057058096,3.947898626,-2.306180239
994,4.037887573,2.062112093,3.947706699,-2.322846413
995,4.03751564,2.059768438,3.947174549,-2.309158564
996,4.037379742,2.063683271,3.946936131,-2.306210518
997,4.036999226,2.065462112,3.946616888,-2.279402256
998,4.036768913,2.053151608,3.946234465,-2.332189798
999,4.036384583,2.046399117,3.94584322,-2.323411226
1000,4.036112309,2.052993059,3.945574045,-2.27575326


==> data/toy_loss_f_hat.csv <==
obs,f,f_hat,diff
0.073840916,0.36581373,0.3576923,-0.00812143
0.082619324,0.35214016,0.3461138,-0.00602636
0.0913977,0.33874637,0.3345704,-0.00417597
0.1001761,0.32563227,0.3230678,-0.00256447
0.10895451,0.31279805,0.311613,-0.00118505
0.11773289,0.3002439,0.30021396,-2.994E-05
0.12651129,0.28796986,0.2888798,0.00090994
0.1352897,0.27597618,0.2776209,0.00164472
0.14406808,0.2642631,0.26644933,0.00218623
0.15284649,0.25283083,0.25537834,0.00254751
0.1616249,0.24167962,0.24442315,0.00274353
0.17040327,0.23080999,0.23360057,0.00279058
0.17918167,0.22022222,0.22292908,0.00270686
0.18796007,0.20991679,0.21242869,0.0025119
0.19673845,0.19989437,0.20212093,0.00222656
0.20551686,0.19015552,0.19202837,0.00187285
0.21429524,0.1807011,0.18217452,0.00147342
0.22307365,0.17153203,0.17258272,0.00105069
0.23185205,0.1626494,0.16327612,0.00062672
0.24063043,0.1540545,0.1542765,0.000222
0.24940883,0.1457488,0.14560363,-0.00014517
0.25818723,0.13773412,0.13727437,-0.00045975
0.26696563,0.13001254,0.12930217,-0.00071037
0.27574402,0.12258648,0.12169629,-0.00089019
0.2845224,0.11545883,0.11446167,-0.00099716
0.29330084,0.108633004,0.10759881,-0.001034194
0.3020792,0.10211298,0.10110424,-0.00100874
0.3108576,0.09590342,0.094970934,-0.000932486
0.319636,0.090009816,0.08918942,-0.000820396
0.3284144,0.08443862,0.08374889,-0.00068973
0.3371928,0.07919748,0.07863858,-0.0005589
0.3459712,0.0742953,0.073849306,-0.000445994
0.3547496,0.06974257,0.06937503,-0.00036754
0.36352795,0.06555164,0.06521467,-0.00033697
0.37230638,0.061736993,0.06137384,-0.000363153
0.38108477,0.05831569,0.057866674,-0.000449016
0.3898632,0.055307765,0.0547176,-0.000590165
0.3986416,0.052736774,0.051962987,-0.000773787
0.40741995,0.05063041,0.04965231,-0.0009781
0.41619834,0.04902118,0.047848564,-0.001172616
0.42497674,0.047947343,0.04662751,-0.001319833
0.43375516,0.04745386,0.046074886,-0.001378974
0.44253355,0.047593564,0.046281487,-0.001312077
0.45131198,0.04842856,0.047335777,-0.001092783
0.4600903,0.050031852,0.049314626,-0.000717226
0.46886873,0.052489255,0.05227393,-0.000215325
0.47764713,0.05590162,0.05624036,0.00033874
0.48642552,0.0603875,0.061207302,0.000819802
0.49520394,0.06608624,0.06713522,0.00104898
0.50398237,0.07316167,0.073956914,0.000795244
0.5127607,0.08162687,0.08158583,-4.104E-05
0.5215391,0.090541124,0.08992602,-0.000615104
0.5303175,0.0997345,0.09888038,-0.00085412
0.5390959,0.10920694,0.10835782,-0.00084912
0.54787433,0.118958585,0.118277624,-0.000680961
0.5566527,0.12898931,0.12857144,-0.00041787
0.56543106,0.1392991,0.13918409,-0.00011501
0.57420945,0.14988802,0.1500732,0.00018518
0.5829879,0.16075616,0.16120765,0.00045149
0.5917663,0.17190327,0.1725663,0.00066303
0.6005447,0.18332958,0.18413687,0.00080729
0.609323,0.19503492,0.19591421,0.00087929
0.6181014,0.20701939,0.20789962,0.00088023
0.6268799,0.2192831,0.22009903,0.00081593
0.63565826,0.23182584,0.23252235,0.00069651
0.64443666,0.24464771,0.2451826,0.00053489
0.65321505,0.25774872,0.258095,0.00034628
0.66199344,0.27112874,0.27127573,0.00014699
0.67077184,0.28478798,0.28474122,-4.676E-05
0.67955023,0.29872632,0.2985072,-0.00021912
0.6883286,0.3129438,0.31258795,-0.00035585
0.697107,0.32744032,0.32699504,-0.00044528
0.70588547,0.3422161,0.34173712,-0.00047898
0.7146638,0.35727075,0.35681877,-0.00045198
0.7234422,0.37260464,0.37224096,-0.00036368
0.7322206,0.3882177,0.38800013,-0.00021757
0.740999,0.40410972,0.4040888,-2.092E-05
0.74977744,0.42028108,0.42049575,0.00021467
0.75855577,0.43673137,0.4372061,0.00047473
0.7673342,0.45346096,0.45420307,0.00074211
0.77611256,0.47046947,0.47146714,0.00099767
0.784891,0.4877573,0.48897833,0.00122103
0.7936694,0.505324,0.5067154,0.0013914
0.8024478,0.52317,0.5246576,0.0014876
0.8112262,0.54129505,0.5427842,0.00148915
0.8200045,0.55969906,0.5610759,0.00137684
0.828783,0.5783825,0.5795144,0.0011319
0.83756137,0.5973449,0.5980823,0.0007374
0.84633976,0.6165864,0.61676395,0.00017755
0.85511816,0.6361071,0.6355454,-0.0005617
0.86389655,0.65590686,0.6544136,-0.00149326
0.872675,0.6759857,0.6733574,-0.0026283
0.88145334,0.69634354,0.69236654,-0.003977
0.89023167,0.71698064,0.7114321,-0.00554854
0.8990101,0.737897,0.7305467,-0.0073503
0.9077885,0.7590922,0.7497032,-0.009389
0.91656697,0.7805667,0.768896,-0.0116707
0.9253453,0.8023202,0.7881195,-0.0142007
0.93412375,0.82435304,0.80736977,-0.01698327
0.9429021,0.84666467,0.8266426,-0.02002207


==> data/toy_loss_f_hat_non_scale.csv <==
obs,f,f_hat_2sl2se,diff
-7.0,39.009117,39.221603,0.0054470925
-6.858586,37.050705,37.236263,0.0050082263
-6.7171717,35.132496,35.277855,0.0041374527
-6.5757575,33.254524,33.351025,0.0029018726
-6.4343433,31.41683,31.460606,0.0013933792
-6.292929,29.61945,29.611362,-0.0002730354
-6.151515,27.86244,27.807636,-0.0019669435
-6.010101,26.145851,26.053074,-0.0035484503
-5.8686867,24.46975,24.3503,-0.0048815217
-5.727273,22.834213,22.700706,-0.005846787
-5.585859,21.239323,21.104382,-0.006353362
-5.4444447,19.68518,19.560217,-0.0063481135
-5.3030305,18.171898,18.066153,-0.0058191675
-5.1616163,16.699608,16.619493,-0.00479738
-5.020202,15.26846,15.217312,-0.0033499394
-4.878788,13.878634,13.856768,-0.0015755728
-4.737374,12.530327,12.535435,0.00040764138
-4.5959597,11.22377,11.251474,0.002468354
-4.4545455,9.959231,10.00379,0.0044740927
-4.3131313,8.737018,8.792037,0.006297272
-4.171717,7.5574827,7.6166143,0.007824249
-4.030303,6.421031,6.4785767,0.008962059
-3.888889,5.3281384,5.3794985,0.009639414
-3.747475,4.2793407,4.3213177,0.009809204
-3.6060607,3.275261,3.3061676,0.009436402
-3.4646466,2.316616,2.336215,0.008460168
-3.3232324,1.4042349,1.4135141,0.0066080475
-3.1818182,0.5390682,0.53992224,0.0015842435
-3.0404043,-0.27778625,-0.2829237,-0.018494232
-2.8989902,-1.0450678,-1.0535789,-0.008144033
-2.757576,-1.7613211,-1.7706814,-0.005314371
-2.6161618,-2.424869,-2.4328442,-0.0032888793
-2.4747477,-3.0337815,-3.0385265,-0.0015640567
-2.3333335,-3.585835,-3.5859394,-2.9122182e-05
-2.1919193,-4.0784683,-4.072999,0.0013410236
-2.0505052,-4.5087304,-4.4973335,0.002527737
-1.9090911,-4.87322,-4.856326,0.0034666737
-1.767677,-5.168027,-5.147102,0.0040489426
-1.6262629,-5.388638,-5.36642,0.004123162
-1.4848487,-5.5298576,-5.5103617,0.0035255814
-1.3434346,-5.585705,-5.573753,0.002139734
-1.2020204,-5.549284,-5.549341,-1.03113225e-05
-1.0606062,-5.4126563,-5.4268947,-0.0026305674
-0.9191922,-5.166674,-5.1926184,-0.005021457
-0.777778,-4.8008046,-4.829503,-0.0059778406
-0.63636386,-4.302909,-4.319331,-0.003816551
-0.49494976,-3.6590092,-3.6465263,0.0034115468
-0.35353562,-2.8530025,-2.8029146,0.017556217
-0.21212149,-1.8663406,-1.7912345,0.040242463
-0.07070735,-0.67765546,-0.6253433,0.07719577
0.07070735,0.712073,0.67305946,-0.054788712
0.21212149,2.1662104,2.0792894,-0.040125825
0.35353562,3.6603436,3.5700283,-0.024674006
0.49494976,5.194473,5.125841,-0.013212438
0.63636386,6.7685976,6.7320337,-0.0054019867
0.777778,8.382719,8.378418,-0.00051308784
0.9191922,10.036837,10.058651,0.0021734284
1.0606062,11.7309475,11.769386,0.0032767002
1.2020204,13.465057,13.509619,0.0033094094
1.3434346,15.2391615,15.280048,0.0026830137
1.4848487,17.053265,17.082668,0.0017242263
1.6262629,18.90736,18.920198,0.0006790141
1.767677,20.80145,20.79585,-0.0002692108
1.9090911,22.73554,22.712812,-0.0009996669
2.0505052,24.709621,24.673925,-0.0014446207
2.1919193,26.723703,26.681385,-0.0015835509
2.3333335,28.77778,28.73645,-0.0014361892
2.4747477,30.871853,30.83929,-0.0010547555
2.6161618,33.00592,32.989075,-0.00051038427
2.757576,35.179985,35.18402,0.0001147229
2.8989902,37.394047,37.421688,0.00073918974
3.0404043,39.6481,39.69924,0.0012898431
3.1818182,41.94215,42.0138,0.0017083401
3.3232324,44.276196,44.362778,0.001955502
3.4646466,46.65024,46.744045,0.0020107806
3.6060607,49.06428,49.156204,0.001873517
3.747475,51.51832,51.598686,0.0015599896
3.888889,54.01235,54.071926,0.001103043
4.030303,56.54637,56.57721,0.00054535794
4.171717,59.120396,59.116814,-6.058824e-05
4.3131313,61.734413,61.693863,-0.0006568497
4.4545455,64.38843,64.311935,-0.0011879823
4.5959597,67.08244,66.97505,-0.0016008862
4.737374,69.81645,69.68704,-0.0018535715
4.878788,72.590454,72.45125,-0.0019176892
5.020202,75.40445,75.270035,-0.0017825827
5.1616163,78.258446,78.144356,-0.0014578614
5.3030305,81.152435,81.073715,-0.00097002747
5.4444447,84.086426,84.056076,-0.00036093497
5.585859,87.06041,87.08797,0.00031653163
5.727273,90.07439,90.16496,0.0010055708
5.8686867,93.12835,93.28199,0.0016497741
6.010101,96.22232,96.43381,0.0021978978
6.151515,99.35629,99.615234,0.0026061928
6.292929,102.53024,102.821434,0.0028400507
6.4343433,105.7442,106.04811,0.0028740044
6.5757575,108.99816,109.291504,0.002691262
6.7171717,112.292114,112.54834,0.002281777
6.858586,115.62606,115.816,0.0016427215
7.0,119.0,119.092316,0.00077576196

